ast2vec: Utilizing Recursive Neural Encodings of Python Programs

Educational datamining involves the application of datamining techniques to student activity. However, in the context of computer programming, many datamining techniques can not be applied because they expect vector-shaped input whereas computer programs have the form of syntax trees. In this paper, we present ast2vec, a neural network that maps Python syntax trees to vectors and back, thereby facilitating datamining on computer programs as well as the interpretation of datamining results. Ast2vec has been trained on almost half a million programs of novice programmers and is designed to be applied across learning tasks without re-training, meaning that users can apply it without any need for (additional) deep learning. We demonstrate the generality of ast2vec in three settings: First, we provide example analyses using ast2vec on a classroom-sized dataset, involving visualization, student motion analysis, clustering, and outlier detection, including two novel analyses, namely a progress-variance-projection and a dynamical systems analysis. Second, we consider the ability of ast2vec to recover the original syntax tree from its vector representation on the training data and two further large-scale programming datasets. Finally, we evaluate the predictive capability of a simple linear regression on top of ast2vec, obtaining similar results to techniques that work directly on syntax trees. We hope ast2vec can augment the educational datamining toolbelt by making analyses of computer programs easier, richer, and more efficient.

==> beginners_2018_errors.csv <==
size	num	mean	std	median	cum_num
1	44	0.0	0.0	0	0.029598138008045314
2	0	0.0	0.0	0	0.029598138008045314
3	210	0.0	0.0	0	0.17086197850098883
4	68	0.0147059	0.12037300000000001	0	0.21660455542251342
5	1157	0.00172861	0.0587727	0	0.9949010480431595
6	306	0.00980392	0.171218	0	1.20074264419002
7	117	0.811966	1.6009200000000001	0	1.2794467838932315
8	453	0.169978	0.829787	0	1.5841730683851525
9	918	0.0708061	0.462537	0	2.201697856825734
10	6623	0.018873599999999997	0.274939	0	6.6568903119912815
11	1523	0.0334865	0.26042600000000005	0	7.6813894980424875
12	1279	0.19859300000000002	0.913609	0	8.541753555139985
13	4795	0.037956199999999995	0.44018500000000005	0	11.767277913062197
14	1762	0.181044	0.8930450000000001	0	12.952548803293466
15	2551	0.20697800000000002	0.972518	0	14.668568122805365
16	2994	0.07782230000000001	0.606375	0	16.682586877261905
17	2092	0.43164399999999997	1.52029	0	18.089843802553514
18	4582	0.127019	0.901533	0	21.172086265118594
19	6474	0.14565999999999998	2.0988	0	25.527048662029628
20	896	0.861607	6.50951	0	26.129774381466188
21	18207	0.0995771	0.6959489999999999	0	38.37734935220439
22	4910	0.750509	3.31187	0	41.680232479920356
23	7231	0.143549	1.8277	0	46.54441738756071
24	5200	0.670769	1.9845700000000002	0	50.04237915214789
25	6352	0.264326	1.29103	0	54.315273984582056
26	5603	0.491879	3.01328	0	58.08432778592474
27	9590	0.28853	1.33684	0	64.53537650176916
28	3120	0.501603	1.86877	0	66.63415356052147
29	2028	1.0779100000000001	2.60875	0	67.99835864871046
30	6287	0.344998	1.66661	0	72.22752895908731
31	2839	0.9764	2.84131	0	74.13728154556095
32	1578	1.38847	4.02439	0	75.19877840412221
33	2032	1.14469	3.33892	0	76.56567423213012
34	1187	2.37742	6.44639	0	77.36415127339262
35	997	2.69007	5.07509	0	78.03481817325674
36	1842	1.16178	4.50442	0	79.27390385986627
37	509	9.78978	64.8683	1	79.61630050182298
38	510	4.415690000000001	9.0063	0	79.95936982873441
39	2767	1.1742	4.22001	0	81.82068909846762
40	1308	1.76758	6.43429	0	82.70056101925223
41	452	5.50221	6.5258199999999995	3	83.00461461878945
42	2523	3.14744	23.7851	0	84.70179875956894
43	7663	0.383009	2.1723	0	89.85658356765192
44	1258	2.37679	23.3108	0	90.70282124070013
45	653	7.03063	32.7319	1	91.14208451613771
46	749	4.57276	11.2162	0	91.64592554722921
47	377	6.19629	12.7877	1	91.89952777516179
48	761	8.39685	42.0579	2	92.41144102571002
49	355	8.74648	8.775960000000001	6	92.65024418463857
50	1025	2.74439	8.0625	0	93.33974626323509
51	572	5.31818	9.57836	0	93.72452205733967
52	342	8.94152	11.6196	4	93.95458031185674
53	693	4.02597	10.2476	0	94.42075098548347
54	701	4.07418	9.76501	0	94.892303138748
55	460	6.58913	18.5761	0	95.20173821792301
56	319	10.3103	17.0456	4	95.41632471848135
57	252	13.6032	50.2959	6	95.58584132707287
58	392	11.2117	44.7578	3	95.84953382932638
59	200	12.775	12.6572	9	95.98407082027204
60	322	9.98137	14.8851	5	96.20067537569454
61	743	6.0753699999999995	41.6928	0	96.70048029705768
62	149	14.0604	16.6746	7	96.80071035531219
63	257	9.62646	12.6838	3	96.97359038867737
64	188	13.3723	13.2484	12	97.10005516016629
65	535	15.027999999999999	34.3918	19	97.45994161094593
66	137	15.6642	21.4225	10	97.55209944974371
67	141	18.6454	17.8953	15	97.6469480283604
68	143	14.0979	15.9533	10	97.74314197688655
69	167	48.7964	158.58	9	97.85548036432617
70	107	29.0748	72.141	18	97.9274576544821
71	130	26.9077	15.2711	28	98.01490669859677
72	103	19.6214	23.0976	13	98.08419324893379
73	287	7.08362	16.2943	0	98.27725383094081
74	306	18.4804	60.7196	10	98.48309542708768
75	36	25.9444	21.8428	20	98.5073120854579
76	453	4.169980000000001	11.6301	0	98.81203836994982
77	71	25.0563	18.9788	19	98.85979900173552
78	108	34.4259	34.146	22	98.93244897684619
79	103	17.932000000000002	15.9588	9	99.0017355271832
80	62	21.8065	20.9013	12	99.04344199437635
81	76	31.5395	24.5316	36	99.09456605093571
82	113	14.1327	18.2841	7	99.17057945082
83	38	77.3158	158.539	38	99.19614147909968
84	29	35.5172	20.8304	37	99.2156493427868
85	42	27.5476	23.9833	19	99.24390211088539
86	61	27.9672	26.6649	30	99.28493589312382
87	61	33.3279	16.8588	39	99.32596967536223
88	44	30.9318	19.930999999999997	35	99.35556781337029
89	19	33.9474	13.8848	34	99.36834882751012
90	42	25.4286	22.5306	21	99.39660159560871
91	43	53.8837	34.6042	38	99.42552704866203
92	44	38.75	22.4561	43	99.45512518667007
93	29	46.7586	14.5048	48	99.4746330503572
94	39	24.5897	22.5112	8	99.5008677635916
95	23	53.086999999999996	19.3096	57	99.51633951755035
96	19	34.2632	28.4473	20	99.52912053169018
97	28	44.9286	15.5194	51	99.54795571042257
98	15	49.3333	18.8208	53	99.5580459847435
99	27	17.037	18.0483	6	99.57620847852117
100	14	42.5	16.1721	45	99.58562606788736
101	616	94.2305	92.8451	75	100.0


==> beginners_2019_decoding_times.csv <==
size	num	mean	std	median
1	81	0.000362223	3.38964e-05	0.000350237
2	0	0	0	0
3	188	0.00144868	0.000173914	0.00152683
4	23	0.00169805	0.000225746	0.00163722
5	20007	0.00229634	0.000394873	0.00267696
6	40	0.00280104	0.000475592	0.00282454
7	20	0.00282898	0.00038493	0.00281715
8	40	0.00427333	0.000929428	0.00397491
9	141	0.00399693	0.000421246	0.00406218
10	562	0.0046853	0.000479698	0.0046792
11	579	0.00611716	0.00094924	0.00555015
12	156	0.00603453	0.000984334	0.00594187
13	16384	0.00663561	0.000375163	0.00658751
14	3290	0.00721012	0.000350183	0.00731158
15	464	0.00668127	0.000891313	0.00667024
16	681	0.00683777	0.00111598	0.00635076
17	10421	0.00751146	0.000597279	0.00756073
18	277	0.00766567	0.00100294	0.0077486
19	1062	0.00848331	0.000862129	0.00892591
20	17081	0.00780907	0.000845676	0.00844598
21	13173	0.00992074	0.000520477	0.0100703
22	1645	0.00905317	0.00132575	0.00887775
23	24673	0.00992468	0.0011863	0.00936365
24	7759	0.0106735	0.000811776	0.0107305
25	11022	0.0110235	0.00143835	0.0117013
26	3242	0.0103794	0.00160934	0.0104241
27	1231	0.0112604	0.00172439	0.0115969
28	5700	0.0122283	0.00165265	0.0132275
29	4149	0.0123844	0.00326663	0.0113082
30	649	0.0121212	0.00323219	0.0117912
31	1950	0.0134894	0.00193272	0.0134213
32	2468	0.019486	0.0064392	0.0210903
33	438	0.0148077	0.00642192	0.0139904
34	10118	0.01309	0.00255596	0.0144391
35	2093	0.0143272	0.00484279	0.0121441
36	1369	0.0169935	0.00379272	0.0185132
37	546	0.0144369	0.00403347	0.014221
38	925	0.0154908	0.00401309	0.0165672
39	814	0.0152367	0.00439012	0.0153749
40	264	0.0157366	0.00622172	0.0152988
41	2597	0.0166349	0.0039397	0.016979
42	9161	0.0201206	0.00224515	0.0204229
43	8696	0.0187725	0.00122347	0.0190341
44	590	0.0151682	0.00510219	0.0150731
45	407	0.0170707	0.00639984	0.0160542
46	349	0.0174223	0.00397527	0.0190184
47	801	0.0159863	0.00412052	0.015173
48	2333	0.0157081	0.00231239	0.0154715
49	108	0.0147635	0.00422263	0.014575
50	469	0.015241	0.00393191	0.0152419
51	736	0.0156504	0.00265989	0.0152876
52	234	0.0170214	0.0100244	0.0142653
53	872	0.0150682	0.00156327	0.0148799
54	358	0.0194105	0.00536472	0.0194557
55	141	0.0202059	0.00980582	0.018625
56	173	0.015884	0.00480479	0.014817
57	49	0.0180964	0.00973724	0.0167418
58	101	0.0187379	0.00710961	0.0161407
59	32	0.0153382	0.00343407	0.0159585
60	103	0.0190685	0.00303912	0.0205255
61	51	0.019001	0.00774334	0.01722
62	28	0.0207527	0.00636543	0.0202096
63	34	0.0180596	0.00808054	0.0166111
64	52	0.0155854	0.0066967	0.0136864
65	22	0.0241116	0.0099719	0.0246446
66	25	0.0185124	0.00890047	0.0168502
67	21	0.0216294	0.0158405	0.0170038
68	8	0.0321051	0.0176511	0.0320446
69	25	0.0175657	0.00434665	0.0160701
70	3	0.0164381	0.00123497	0.016113
71	7	0.0190823	0.00686001	0.0149877
72	10	0.0331374	0.0186288	0.0271735
73	4	0.0414879	0.0171912	0.0371532
74	18	0.0238941	0.0065964	0.0280778
75	7	0.0299887	0.0201986	0.0176609
76	6	0.0250525	0.00661178	0.0297277
77	2	0.0210504	0.00223745	0.0232878
78	13	0.0182355	0.00484683	0.0177491
79	7	0.0220243	0.0134554	0.0165312
80	7	0.0149237	0.00673601	0.0164461
81	1	0.0226707	0	0.0226707
82	5	0.0208083	0.00349306	0.0203001
83	2	0.0237105	0.012701	0.0364115
84	2	0.0315864	0.015898	0.0474844
85	41	0.0271532	0.004751	0.0288708
86	6	0.0461356	0.01123	0.0512257
87	2	0.0280883	0.00336955	0.0314579
88	4	0.0128819	0.00244602	0.0139387
89	32	0.0213019	0.00720187	0.0187221
90	2	0.0510557	0	0.0510557
91	2	0.0157216	0.0003295	0.0160511
92	1	0.0570388	0	0.0570388
93	0	0	0	0
94	12	0.0225462	0.00233202	0.0242188
95	2	0.0233112	0.00712385	0.0304351
96	263	0.0252183	0.00434492	0.0267038
97	0	0	0	0
98	1	0.0155032	0	0.0155032
99	1	0.0274549	0	0.0274549
100	1	0.0261481	0	0.0261481
101	32	0.030031	0.019115	0.0225859


==> beginners_2019_encoding_times.csv <==
size	num	mean	std	median
1	81	0.00031393	4.16913e-05	0.000320911
2	0	0	0	0
3	188	0.000665448	8.38693e-05	0.000702381
4	23	0.000537085	7.30858e-05	0.000501156
5	20007	0.000944789	0.000160247	0.00109935
6	40	0.000783724	0.000108358	0.000765085
7	20	0.000889981	0.000134709	0.000940323
8	40	0.00130481	0.000337273	0.00115991
9	141	0.00107739	0.00010994	0.00105095
10	562	0.00121484	8.30008e-05	0.00119638
11	579	0.00132914	0.00014935	0.00130844
12	156	0.00138461	0.000162353	0.00139594
13	16384	0.00176957	6.61742e-05	0.00174832
14	3290	0.00154943	0.000161227	0.00147772
15	464	0.00171825	0.00020437	0.0017128
16	681	0.00188105	0.000255022	0.00180674
17	10421	0.00214348	0.000338036	0.00191975
18	277	0.00191707	0.000320115	0.00184083
19	1062	0.00206997	0.000258265	0.00218892
20	17081	0.00226457	0.000171766	0.00230813
21	13173	0.00280088	0.000272875	0.00290465
22	1645	0.00235346	0.000388189	0.00222349
23	24673	0.00273079	0.000459634	0.0027957
24	7759	0.00312537	0.000415028	0.00301576
25	11022	0.00273455	0.000173101	0.00269508
26	3242	0.00268668	0.000255139	0.00261021
27	1231	0.00296499	0.000555352	0.00280881
28	5700	0.00323037	0.000486481	0.00361395
29	4149	0.00347999	0.000364413	0.00366688
30	649	0.00305562	0.000489101	0.00288606
31	1950	0.0035144	0.000317608	0.00360847
32	2468	0.00320357	0.000394962	0.00316954
33	438	0.00370795	0.00074633	0.00350046
34	10118	0.00421425	0.000574188	0.00406098
35	2093	0.00465078	0.000926134	0.00540638
36	1369	0.00385045	0.000691191	0.00370002
37	546	0.00431163	0.000771099	0.00430083
38	925	0.00379315	0.000409581	0.00373936
39	814	0.00408558	0.000497609	0.00406981
40	264	0.00423403	0.000893649	0.00391269
41	2597	0.00408456	0.000356125	0.00402308
42	9161	0.00396271	0.000107669	0.00395942
43	8696	0.00483298	0.000263131	0.00491476
44	590	0.00437102	0.000450029	0.00425482
45	407	0.00436669	0.000574132	0.00423765
46	349	0.00478103	0.000451361	0.00496984
47	801	0.00485814	0.000552517	0.00497103
48	2333	0.00385035	0.000514018	0.00365925
49	108	0.00469395	0.000518562	0.0045948
50	469	0.00494111	0.0005313	0.00465345
51	736	0.00555633	0.000590324	0.00562739
52	234	0.00530054	0.000656213	0.00524712
53	872	0.00473421	0.000235084	0.00471735
54	358	0.00505888	0.00054753	0.00486255
55	141	0.00501976	0.00127738	0.00459695
56	173	0.00553347	0.000580644	0.00543857
57	49	0.0054169	0.000644584	0.00523376
58	101	0.00533662	0.000848215	0.00526357
59	32	0.00555897	0.000593351	0.00575471
60	103	0.00569224	0.000518741	0.00601077
61	51	0.00564631	0.00050827	0.00534701
62	28	0.00602427	0.000684165	0.00577593
63	34	0.00619526	0.000723917	0.00620222
64	52	0.00655877	0.000569348	0.0067842
65	22	0.00656325	0.00118081	0.006742
66	25	0.00647851	0.00106621	0.0061729
67	21	0.00675603	0.000906652	0.00715494
68	8	0.00630218	0.000883099	0.00610924
69	25	0.00666247	0.000838338	0.00639558
70	3	0.00618998	0.000246975	0.00621271
71	7	0.00657776	0.000474578	0.00662684
72	10	0.00691502	0.00111613	0.00715017
73	4	0.00763172	0.000554445	0.0081594
74	18	0.00858854	0.00196017	0.00749063
75	7	0.00638873	0.000580101	0.00620317
76	6	0.00633843	0.000576457	0.00674605
77	2	0.00761962	7.653e-05	0.00769615
78	13	0.00750883	0.000849529	0.00768304
79	7	0.00617215	0.000150588	0.00611067
80	7	0.00753505	0.000401878	0.00742626
81	1	0.00702405	0	0.00702405
82	5	0.00728216	0.000350747	0.00716686
83	2	0.00779092	3.922e-05	0.00783014
84	2	0.00822341	0.000395415	0.00861883
85	41	0.00837114	0.000510065	0.00834131
86	6	0.0102955	0.00319306	0.00894809
87	2	0.00741314	0.000370265	0.00778341
88	4	0.00817334	0.000664294	0.00874209
89	32	0.00935285	0.000607356	0.00964069
90	2	0.00822043	0	0.00822043
91	2	0.00814176	0.0004251	0.00856686
92	1	0.00725436	0	0.00725436
93	0	0	0	0
94	12	0.0086631	0.000483935	0.00848603
95	2	0.00798952	0.000460745	0.00845027
96	263	0.0091231	0.000921869	0.0087769
97	0	0	0	0
98	1	0.010617	0	0.010617
99	1	0.00868869	0	0.00868869
100	1	0.00881982	0	0.00881982
101	32	0.0124056	0.00397338	0.0114336


==> beginners_2019_errors.csv <==
size	num	mean	std	median	cum_num
1	81	0.0	0.0	0	0.041581749205583246
2	0	0.0	0.0	0	0.041581749205583246
3	188	0.0	0.0	0	0.13809247575681352
4	23	0.0	0.0	0	0.14989963911148527
5	20007	9.9965e-05	0.0141393	0	10.420591692890548
6	40	0.0	0.0	0	10.441125890029108
7	20	0.2	0.8717799999999999	0	10.451392988598387
8	40	0.475	1.2646600000000001	0	10.471927185736947
9	141	0.10638299999999999	0.659918	0	10.54431023065037
10	562	0.247331	0.854776	0	10.832815700447131
11	579	3.20035	1.76551	2	11.130048204027783
12	156	3.23077	2.9041200000000003	3	11.210131572868164
13	16384	0.908752	1.0166	0	19.62093872082219
14	3290	0.204255	1.05311	0	21.30987643546872
15	464	2.10776	2.1837	2	21.54807312227601
16	681	0.9603520000000001	2.05001	0	21.89766782855999
17	10421	0.268208	2.1823900000000003	0	27.24733953808324
18	277	2.42238	3.5411900000000003	0	27.38953885326776
19	1062	2.9802299999999997	2.5260599999999998	3	27.934721787296517
20	17081	4.19454	3.9879	1	36.70333732038994
21	13173	0.609352	2.3668	0	43.46576179304609
22	1645	6.26626	4.22494	7	44.310230650369355
23	24673	0.46386700000000003	2.81422	0	56.9762368003614
24	7759	5.88207	5.95285	4	60.95935769031351
25	11022	6.87144	4.45014	8	66.61755571184361
26	3242	4.54997	14.9788	2	68.28185238992387
27	1231	5.09017	5.0146	4	68.91379230686304
28	5700	1.84807	4.62598	0	71.8399153991078
29	4149	9.3449	3.9795599999999998	8	73.96982499730488
30	649	4.7596300000000005	8.460410000000001	2	74.30299234587801
31	1950	2.7343599999999997	4.99407	0	75.3040344563828
32	2468	17.5105	18.8865	18	76.57099441983193
33	438	9.79452	16.6282	6	76.79584387849916
34	10118	7.9676800000000005	5.99748	6	81.98996904469782
35	2093	12.4085	10.4987	8	83.06442090997295
36	1369	12.6545	7.7264	13	83.76720380704015
37	546	11.3626	7.28215	10	84.0474955979815
38	925	11.0627	7.31222	10	84.52234890681069
39	814	9.531939999999999	10.7113	7	84.94021981858036
40	264	14.2121	11.8753	13	85.07574551969486
41	2597	6.23797	9.35582	3	86.40892826891584
42	9161	13.3733	3.42804	13	91.11177276857447
43	8696	1.11442	3.94659	0	95.57590722649732
44	590	12.5102	11.7952	9	95.87878663429107
45	407	12.1302	15.5843	6	96.08772209017593
46	349	7.77937	10.8234	6	96.26688296020986
47	801	13.0674	7.662380000000001	10	96.67808025790951
48	2333	10.8783	5.34756	10	97.875737306016
49	108	16.7037	10.3783	14	97.93117963829012
50	469	11.9744	10.4443	12	98.17194309973974
51	736	13.3043	4.95768	13	98.54977232708923
52	234	24.8248	15.4075	27	98.66989738034981
53	872	7.57454	4.51846	6	99.1175428779704
54	358	9.13687	11.1556	8	99.30132394236051
55	141	25.1348	16.1431	22	99.37370698727393
56	173	13.1618	10.7153	7	99.4625173898982
57	49	35.2041	103.12	20	99.48767178139293
58	101	22.3267	13.5742	19	99.5395206291678
59	32	23.9062	11.159	24	99.55594798687865
60	103	16.9029	7.17536	13	99.60882354451044
61	51	21.3725	16.283	21	99.6350046458621
62	28	23.5714	9.39007	19	99.64937858385909
63	34	28.7941	15.9609	29	99.66683265142687
64	52	29.0385	10.5063	28	99.693527107707
65	22	22.7727	33.3479	21	99.7048209161332
66	25	32.08	15.0065	29	99.7176547893448
67	21	36.0	17.9629	29	99.72843524284255
68	8	55.875	25.9347	62	99.73254208227026
69	25	30.68	4.4964	30	99.74537595548186
70	3	30.6667	8.178560000000001	27	99.74691602026725
71	7	37.2857	9.51261	38	99.7505095047665
72	10	55.4	50.0224	42	99.75564305405113
73	4	36.0	33.7194	29	99.757696473765
74	18	26.5	8.434389999999999	29	99.76693686247735
75	7	64.1429	44.7195	41	99.7705303469766
76	6	9.66667	13.6707	0	99.77361047654738
77	2	34.0	8.0	42	99.77463718640432
78	13	37.2308	8.106539999999999	39	99.78131080047434
79	7	50.1429	12.5974	45	99.78490428497359
80	7	46.7143	16.7904	50	99.78849776947284
81	1	42.0	0.0	42	99.7890111244013
82	5	42.8	11.2854	41	99.79157789904362
83	2	35.0	22.0	57	99.79260460890055
84	2	58.5	1.5	60	99.79363131875748
85	41	26.6098	10.2574	23	99.81467887082451
86	6	42.8333	25.976999999999997	46	99.81775900039528
87	2	16.0	6.0	22	99.81878571025221
88	4	61.0	5.04975	66	99.82083912996606
89	32	42.375	11.6559	50	99.83726648767691
90	2	57.0	0.0	57	99.83829319753384
91	2	62.0	3.0	65	99.83931990739077
92	1	71.0	0.0	71	99.83983326231923
93	0	0.0	0.0	0	99.83983326231923
94	12	38.6667	8.74007	43	99.84599352146081
95	2	38.0	7.0	45	99.84702023131773
96	263	37.0951	10.4377	34	99.98203257750376
97	0	0.0	0.0	0	99.98203257750376
98	1	70.0	0.0	70	99.98254593243222
99	1	34.0	0.0	34	99.98305928736069
100	1	38.0	0.0	38	99.98357264228915
101	32	72.2812	36.7791	74	100.0


==> chatbot_dec_time.csv <==
size	num	mean	std	median
1	2556	0.00125766	0.00325241	0
2	3	0.00103434	0.00146278	0
3	5604	0.000210885	0.00122023	0
4	1044	0.0015969	0.00373555	0
5	92794	0.015349	0.0145231	0.00998092
6	3480	0.00197536	0.00353095	0
7	1733	0.00272201	0.00384476	0.00152016
8	2982	0.00242723	0.00273828	0.00202513
9	16563	0.00451428	0.00341081	0.00304174
10	83347	0.00305238	0.00431803	0
11	18178	0.00564911	0.00459215	0.00763297
12	18067	0.00306292	0.00336442	0.0020752
13	53434	0.0021218	0.00372702	0
14	55515	0.00742849	0.00383896	0.0102923
15	34111	0.00428756	0.0040862	0.00450397
16	45143	0.0016079	0.00333732	0
17	41970	0.00470572	0.00306501	0.00502229
18	37744	0.00824283	0.00296603	0.00982594
19	53951	0.00625223	0.00580014	0.00504255
20	44401	0.00963313	0.00206	0.0103431
21	111157	0.00922926	0.00298962	0.009758
22	72779	0.00914628	0.00466492	0.00987554
23	46568	0.00838235	0.00323677	0.00976372
24	37363	0.00871938	0.00317012	0.00992298
25	39041	0.00732283	0.00341883	0.00519013
26	36930	0.00940854	0.00436249	0.0100348
27	32144	0.0116838	0.00416795	0.0148692
28	35279	0.0100257	0.00216648	0.0101099
29	12933	0.00960237	0.00378408	0.0100245
30	19770	0.0124536	0.00657582	0.0100594
31	51531	0.00965128	0.00212521	0.00983548
32	7571	0.0109424	0.00408238	0.0100775
33	8075	0.012039	0.00661611	0.0100853
34	9254	0.010696	0.00381984	0.0100536
35	9818	0.0105557	0.0036063	0.0100679
36	6885	0.0131533	0.00555025	0.0103798
37	7640	0.0130195	0.00593475	0.0101943
38	6118	0.0110715	0.00615681	0.0100658
39	6558	0.0154557	0.00729489	0.0151119
40	3169	0.0142109	0.00690364	0.0135999
41	3382	0.0120586	0.00711696	0.010139
42	1980	0.0143452	0.00777665	0.0117667
43	25384	0.0172497	0.00324169	0.0151486
44	3922	0.0122788	0.00587247	0.0101008
45	1873	0.0164519	0.00817568	0.0152237
46	3603	0.0318996	0.0205224	0.0200567
47	1460	0.0156309	0.00865055	0.0149965
48	1315	0.0159723	0.00983741	0.0125744
49	1715	0.0162899	0.0121229	0.0121059
50	2586	0.0165603	0.00707689	0.0176697
51	845	0.0181379	0.0137046	0.014786
52	1130	0.0173465	0.0105103	0.0151267
53	1026	0.0217889	0.0169258	0.0151272
54	1731	0.0170028	0.00744786	0.0150454
55	1062	0.0178142	0.0128853	0.0147803
56	774	0.0188091	0.0127848	0.0156288
57	1510	0.0170389	0.00915151	0.0181146
58	879	0.0182221	0.0104248	0.0172439
59	2125	0.0154394	0.00666604	0.0146673
60	3627	0.0184764	0.00514139	0.0197392
61	3106	0.0199825	0.00734295	0.0201874
62	1088	0.0171721	0.00982896	0.0150568
63	1926	0.0179315	0.00734337	0.0197752
64	2166	0.0183413	0.00793793	0.0180957
65	1026	0.0200422	0.0112368	0.0181634
66	1144	0.0187388	0.0106386	0.0181398
67	1236	0.0192834	0.009514	0.0200093
68	919	0.0181946	0.0100727	0.0166864
69	1133	0.0195253	0.00799639	0.0200863
70	2034	0.0207592	0.00707372	0.0204506
71	1316	0.0212112	0.00715001	0.020412
72	1659	0.0199602	0.00696677	0.0201404
73	1044	0.0316748	0.0197869	0.0222871
74	612	0.0193342	0.00822142	0.0200372
75	896	0.0178676	0.00782578	0.0195241
76	1506	0.021342	0.00709069	0.0201838
77	910	0.0195092	0.00773895	0.0199997
78	664	0.0203903	0.00976567	0.0197792
79	769	0.019172	0.00941752	0.018255
80	731	0.0206342	0.00810676	0.0201151
81	1267	0.0223223	0.0120148	0.0200834
82	1362	0.0247092	0.013082	0.0202985
83	1932	0.0192089	0.00522421	0.0187597
84	7071	0.0278897	0.00454358	0.029855
85	6912	0.0201336	0.00348365	0.0196311
86	637	0.0223441	0.0115808	0.0200727
87	1087	0.0212612	0.00768915	0.0201473
88	1164	0.0198613	0.00711558	0.0201321
89	752	0.020639	0.00750769	0.0201573
90	989	0.0224058	0.00857931	0.0201862
91	887	0.022039	0.00798876	0.0201375
92	753	0.020762	0.00720818	0.019866
93	738	0.0218175	0.00770348	0.0201433
94	1086	0.0256191	0.00974577	0.0250745
95	1082	0.0211912	0.00827389	0.0201445
96	764	0.0233528	0.00753948	0.0251396
97	2347	0.0273036	0.00649858	0.0302346
98	1375	0.0253752	0.00651753	0.0248332
99	2752	0.0245516	0.00556363	0.023169
100	1178	0.0247035	0.00745269	0.0281918
101	46456	0.0220318	0.00847673	0.0200434


==> chatbot_enc_time.csv <==
size	num	mean	std	median
1	2556	0.000629059	0.00230005	0
2	3	0.0011963	0.000865998	0.00156736
3	5604	6.1255e-05	0.000541028	0
4	1044	0.000989715	0.00234336	0
5	92794	0.0242887	0.0248197	0
6	3480	0.000267931	0.00118629	0
7	1733	0.000691662	0.00209011	0
8	2982	0.00160965	0.00307897	0
9	16563	0.00111444	0.00171539	0
10	83347	0.00286854	0.00253011	0.00501871
11	18178	0.000768618	0.00173083	0
12	18067	0.00114387	0.00296465	0
13	53434	0.00231875	0.00413881	0
14	55515	0.00220482	0.00408048	0
15	34111	0.000665672	0.0021235	0
16	45143	0.000333682	0.00150387	0
17	41970	0.00417898	0.00212647	0.00500655
18	37744	0.000501676	0.00173135	0
19	53951	0.00284613	0.00410967	0
20	44401	0.000422216	0.00162659	0
21	111157	0.000617129	0.00199518	0
22	72779	0.00147039	0.00294836	0
23	46568	0.00354361	0.00452996	0
24	37363	0.00195931	0.00330869	0
25	39041	0.00301433	0.00319951	0.00404954
26	36930	0.00412874	0.00396354	0.0050199
27	32144	0.00142972	0.00263933	0
28	35279	0.00386035	0.00449429	0
29	12933	0.00325499	0.00377162	0.00156498
30	19770	0.00309115	0.00430849	0
31	51531	0.00167997	0.00348579	0
32	7571	0.00393737	0.0037877	0.0041101
33	8075	0.00268883	0.00340932	0
34	9254	0.00385351	0.00407406	0.00251627
35	9818	0.00565939	0.0043746	0.0055151
36	6885	0.00311403	0.0033331	0.00251126
37	7640	0.0019886	0.00340275	0
38	6118	0.00333916	0.00407448	0
39	6558	0.00310322	0.00332868	0.00251985
40	3169	0.00416495	0.00321176	0.0050056
41	3382	0.00383411	0.0037758	0.00404906
42	1980	0.00420362	0.00351576	0.00451636
43	25384	0.00273318	0.00268462	0.00500607
44	3922	0.00582918	0.00375686	0.00506735
45	1873	0.00582774	0.00378242	0.00518298
46	3603	0.00680106	0.00360932	0.00806189
47	1460	0.0042391	0.00366086	0.00482249
48	1315	0.00510012	0.00355078	0.00501823
49	1715	0.0048646	0.00344534	0.00500631
50	2586	0.00329267	0.00350599	0.00258803
51	845	0.00491681	0.00339944	0.00500917
52	1130	0.00513202	0.00362736	0.00502157
53	1026	0.0056365	0.00363836	0.00602031
54	1731	0.00508279	0.00285825	0.00500655
55	1062	0.00559984	0.0036566	0.00506997
56	774	0.00513265	0.00385668	0.00503397
57	1510	0.00387121	0.0038626	0.00309062
58	879	0.00518536	0.00363829	0.00501776
59	2125	0.0033807	0.00406447	0
60	3627	0.0018135	0.00329402	0
61	3106	0.00695028	0.00383026	0.0100446
62	1088	0.00603292	0.00357432	0.00608087
63	1926	0.00626969	0.00275929	0.00605869
64	2166	0.00643366	0.00319169	0.00653315
65	1026	0.00568915	0.00381678	0.00602436
66	1144	0.00555208	0.00376025	0.00560784
67	1236	0.00640258	0.00359315	0.00560379
68	919	0.00692625	0.00348773	0.00804472
69	1133	0.00636333	0.00331646	0.00508356
70	2034	0.00720633	0.00351068	0.00965071
71	1316	0.00781132	0.00339271	0.00983262
72	1659	0.00450865	0.00436824	0.00454473
73	1044	0.00758838	0.00351901	0.00972819
74	612	0.00662289	0.00391247	0.00795388
75	896	0.00667798	0.00328963	0.00657392
76	1506	0.006181	0.00352082	0.00514722
77	910	0.00719611	0.00378369	0.00952315
78	664	0.00774797	0.00341921	0.00961185
79	769	0.00742143	0.00311477	0.00814295
80	731	0.00704469	0.00370002	0.00810409
81	1267	0.00774491	0.00308812	0.00807095
82	1362	0.00786145	0.00328598	0.0080533
83	1932	0.00835295	0.0026646	0.00958896
84	7071	0.00944395	0.00202704	0.0102389
85	6912	0.0075356	0.00214604	0.00855589
86	637	0.0082499	0.00316538	0.00986409
87	1087	0.00809956	0.00329225	0.00971127
88	1164	0.0075482	0.00366846	0.00812554
89	752	0.00834597	0.00356728	0.0100389
90	989	0.00834593	0.00314744	0.0097816
91	887	0.00805486	0.00342243	0.00984979
92	753	0.00881532	0.00270806	0.0100615
93	738	0.0077693	0.00380446	0.00992703
94	1086	0.00885777	0.0033887	0.0100651
95	1082	0.0096054	0.00431758	0.0100501
96	764	0.00912536	0.00218453	0.0098362
97	2347	0.0069919	0.00245757	0.00503731
98	1375	0.00708454	0.00413987	0.00954938
99	2752	0.0096016	0.00161737	0.00999093
100	1178	0.0066152	0.00445021	0.00952387
101	46456	0.013097	0.02368	0.01039


==> chatbot_error.csv <==
size	num	mean	std	median	cum_num
1	2556	0.0	0.0	0	0.19023405636167692
2	3	6.33333	8.95669	0	0.19045733577055213
3	5604	0.0132049	0.161973	0	0.60754327154944
4	1044	0.87931	27.4694	0	0.6852445058380123
5	92794	0.000819018	0.0486844	0	7.591574328226685
6	3480	0.0764368	0.690591	0	7.850578442521925
7	1733	1.0611700000000002	20.9252	0	7.979559514382172
8	2982	0.48423900000000003	1.37071	0	8.201499246804127
9	16563	0.11737	1.10287	0	9.434224863204149
10	83347	0.0460365	0.422108	0	15.637447827044792
11	18178	2.63153	2.7889999999999997	2	16.9903721918893
12	18067	1.36304	2.85833	0	18.335035218605427
13	53434	0.27999	0.9864719999999999	0	22.311939196551375
14	55515	0.5866520000000001	2.5824599999999998	0	26.443724657787094
15	34111	0.584386	1.79247	0	28.982485963167832
16	45143	1.43781	2.1717	2	32.34232008145233
17	41970	2.23595	5.84809	3	35.46599901161648
18	37744	1.8332700000000002	2.98585	0	38.2751516811451
19	53951	1.41022	2.1907	0	42.29053414388721
20	44401	2.96791	4.72985	3	45.595143821709904
21	111157	0.43609499999999995	1.8386	0	53.86816690582372
22	72779	3.21828	3.6203800000000004	3	59.28485093866664
23	46568	0.856554	2.6743099999999997	0	62.75074277616686
24	37363	3.40752	3.99482	3	65.53153896076832
25	39041	4.54637	3.91454	6	68.43722276140065
26	36930	2.44991	15.1865	0	71.18579228465445
27	32144	2.50159	5.99245	0	73.57815672428268
28	35279	3.9704099999999998	4.10884	4	76.20384814618549
29	12933	6.3706	10.9306	4	77.16640567784651
30	19770	8.26323	8.50516	6	78.63781698233413
31	51531	5.09262	5.25705	3	82.47308738858358
32	7571	8.11703	9.91496	7	83.03657019011497
33	8075	12.7933	26.7289	9	83.63756393233741
34	9254	12.7435	9.913739999999999	11	84.3263064822478
35	9818	14.6203	12.33	14	85.05702556102673
36	6885	12.0472	18.0842	11	85.56945180439533
37	7640	14.3979	12.2091	15	86.13807003233086
38	6118	16.3666	14.324000000000002	13	86.59341117349703
39	6558	10.0701	20.4763	0	87.08149996129823
40	3169	16.0066	18.621	13	87.31735744354008
41	3382	17.9763	19.8213	17	87.56906776381207
42	1980	22.2404	21.6273	19	87.7164321736697
43	25384	1.66061	10.8967	0	89.60567367863246
44	3922	16.5255	14.4824	11	89.89757429250199
45	1873	25.3727	21.1344	25	90.03697507010973
46	3603	71.154	58.685	35	90.30513364016886
47	1460	24.0644	21.9997	22	90.41379628582146
48	1315	27.1262	33.5085	24	90.51166709337842
49	1715	30.958000000000002	29.7465	23	90.63930848878542
50	2586	12.4227	22.5214	0	90.83177533923586
51	845	36.5219	36.0747	26	90.89466570606903
52	1130	29.3814	27.1542	25	90.97876761674536
53	1026	46.1355	44.0235	29	91.05512917458069
54	1731	22.2195	22.5875	26	91.18396139350168
55	1062	32.6328	46.6668	25	91.2630023042435
56	774	39.8333	33.1658	31	91.3206083917333
57	1510	29.8642	20.5758	24	91.43299236086716
58	879	31.7998	45.518	28	91.4984132276676
59	2125	29.0838	13.6433	26	91.65656947562087
60	3627	22.8652	12.4995	19	91.92651428095098
61	3106	28.66	18.7755	33	92.15768289560646
62	1088	35.3768	21.4879	32	92.23865889455854
63	1926	26.4216	14.2572	25	92.38200427505642
64	2166	33.0476	33.0784	28	92.54321200826432
65	1026	35.0185	31.8419	32	92.61957356609963
66	1144	37.6101	21.7902	31	92.70471744735072
67	1236	43.8325	21.6639	41	92.7967085638073
68	919	39.6931	21.9228	35	92.86510648939273
69	1133	33.6823	18.1052	32	92.94943167947794
70	2034	32.3968	31.6809	27	93.10081511869534
71	1316	37.3412	20.2615	30	93.19876035272192
72	1659	38.1754	19.3011	31	93.32223386582992
73	1044	56.5134	32.4556	46	93.3999351001185
74	612	44.0621	35.5902	42	93.44548409952903
75	896	43.0759	18.4003	41	93.5121702163131
76	1506	41.247	19.4556	37	93.62425647956844
77	910	41.1538	17.1655	41	93.69198456692726
78	664	46.4187	23.1187	41	93.7414037427583
79	769	50.4798	20.1481	50	93.79863769789998
80	731	47.6142	33.6798	46	93.8530434471959
81	1267	49.7766	22.5853	47	93.94734178421086
82	1362	54.2379	25.6161	50	94.04871063584022
83	1932	48.4576	10.5108	49	94.19250257515584
84	7071	30.7732	9.672830000000001	28	94.71877214187472
85	6912	38.4501	13.9704	30	95.23320789992319
86	637	52.9435	27.7602	51	95.28061756107437
87	1087	47.1628	20.0736	52	95.36151913355681
88	1164	50.5593	16.9031	53	95.44815154420039
89	752	52.8245	16.9023	53	95.50412024935845
90	989	49.5561	21.6222	50	95.57772802781763
91	887	52.6933	17.3223	53	95.64374430637508
92	753	46.413000000000004	24.3241	46	95.69978743800274
93	738	50.4282	16.852	53	95.75471417258605
94	1086	55.7155	25.3725	46	95.83554131859889
95	1082	54.549	15.1387	60	95.91607075873321
96	764	46.8115	20.4153	42	95.97293258152676
97	2347	53.1423	12.0528	51	96.14761150573679
98	1375	49.9389	14.4408	51	96.24994790147127
99	2752	37.8136	11.8465	32	96.45476954587944
100	1178	51.3565	20.6722	44	96.54244392709779
101	46456	87.0869	446.714	52	100.0


==> learning_curve.csv <==
epoch	mean	hi	lo
0	0.636402	1.1953	0.0775073
100	0.423799	0.470191	0.377407
200	0.382194	0.413589	0.350799
300	0.366372	0.396981	0.335763
400	0.357841	0.388407	0.327276
500	0.348032	0.3785	0.317565
600	0.345563	0.375839	0.315286
700	0.340357	0.369762	0.310952
800	0.336301	0.366217	0.306386
900	0.337924	0.36645	0.309397
1000	0.324132	0.355736	0.292527
1100	0.314003	0.342839	0.285166
1200	0.36746	0.42096	0.313961
1300	0.318602	0.349283	0.287922
1400	0.305012	0.331378	0.278645
1500	0.29749	0.327791	0.267188
1600	0.287255	0.315888	0.258621
1700	0.279785	0.309583	0.249987
1800	0.277389	0.305652	0.249126
1900	0.271042	0.300749	0.241334
2000	0.265166	0.311355	0.218978
2100	0.257558	0.285287	0.229829
2200	0.253917	0.282805	0.225028
2300	0.264694	0.30331	0.226079
2400	0.256443	0.286336	0.22655
2500	0.240374	0.273865	0.206883
2600	0.239753	0.266358	0.213148
2700	0.23457	0.268192	0.200947
2800	0.242061	0.274847	0.209275
2900	0.23092	0.261592	0.200249
3000	0.225013	0.253003	0.197023
3100	0.219209	0.247834	0.190583
3200	0.21233	0.240888	0.183771
3300	0.209723	0.238687	0.18076
3400	0.203599	0.230894	0.176305
3500	0.205146	0.234974	0.175318
3600	0.197861	0.227801	0.167922
3700	0.196405	0.224596	0.168215
3800	0.194294	0.22324	0.165348
3900	0.190675	0.219135	0.162215
4000	0.188691	0.2188	0.158582
4100	0.18538	0.214449	0.156311
4200	0.187103	0.217119	0.157086
4300	0.184947	0.211083	0.15881
4400	0.182923	0.215888	0.149958
4500	0.176332	0.207356	0.145308
4600	0.181099	0.212695	0.149503
4700	0.180469	0.210058	0.15088
4800	0.176343	0.203968	0.148718
4900	0.171008	0.199358	0.142659
5000	0.1722	0.197718	0.146681
5100	0.175481	0.206369	0.144593
5200	0.16901	0.198706	0.139314
5300	0.169234	0.201608	0.13686
5400	0.16294	0.192914	0.132965
5500	0.162127	0.189817	0.134437
5600	0.16084	0.194591	0.127089
5700	0.157443	0.186096	0.12879
5800	0.154314	0.180588	0.128041
5900	0.154046	0.179957	0.128136
6000	0.155849	0.18361	0.128089
6100	0.154859	0.183535	0.126183
6200	0.151277	0.179243	0.123311
6300	0.153549	0.185003	0.122094
6400	0.149016	0.176993	0.121039
6500	0.150899	0.179606	0.122192
6600	0.148089	0.178847	0.117331
6700	0.148499	0.179337	0.117661
6800	0.144361	0.171515	0.117208
6900	0.141731	0.166058	0.117404
7000	0.143319	0.171352	0.115287
7100	0.140688	0.167679	0.113697
7200	0.143038	0.170698	0.115377
7300	0.1406	0.168467	0.112733
7400	0.144728	0.168792	0.120664
7500	0.139037	0.167768	0.110306
7600	0.128622	0.151829	0.105416
7700	0.133511	0.157786	0.109236
7800	0.134554	0.16216	0.106948
7900	0.137926	0.16328	0.112572
8000	0.131241	0.156408	0.106075
8100	0.131713	0.159457	0.103969
8200	0.132773	0.159979	0.105568
8300	0.130933	0.158163	0.103704
8400	0.127133	0.153059	0.101208
8500	0.129431	0.155023	0.10384
8600	0.129675	0.157962	0.101388
8700	0.127995	0.156343	0.0996478
8800	0.125116	0.152514	0.0977174
8900	0.127032	0.15295	0.101114
9000	0.126482	0.152498	0.100467
9100	0.121509	0.148331	0.0946866
9200	0.122069	0.144887	0.0992499
9300	0.119456	0.141749	0.097163
9400	0.121823	0.146518	0.0971288
9500	0.115192	0.136692	0.0936916
9600	0.125101	0.149949	0.100253
9700	0.122575	0.146655	0.0984956
9800	0.12335	0.149654	0.097045
9900	0.125624	0.151628	0.0996204
10000	0.117011	0.14492	0.089102
10100	0.11526	0.138356	0.0921647
10200	0.112002	0.137852	0.0861522
10300	0.111977	0.135234	0.0887196
10400	0.116165	0.141392	0.0909376
10500	0.113205	0.139658	0.0867516
10600	0.114894	0.1378	0.0919881
10700	0.115965	0.14048	0.0914505
10800	0.114735	0.141688	0.0877812
10900	0.108735	0.133697	0.083773
11000	0.110529	0.136312	0.0847468
11100	0.106662	0.129919	0.0834065
11200	0.110945	0.135239	0.0866504
11300	0.108345	0.130242	0.0864472
11400	0.111343	0.136179	0.0865079
11500	0.111762	0.134198	0.089325
11600	0.108811	0.132736	0.0848867
11700	0.105618	0.126524	0.0847125
11800	0.109122	0.136032	0.0822118
11900	0.108538	0.132189	0.0848872
12000	0.108665	0.153996	0.0633345
12100	0.10908	0.134922	0.0832367
12200	0.0968571	0.117565	0.0761497
12300	0.103314	0.128646	0.0779824
12400	0.106031	0.13096	0.0811016
12500	0.0997125	0.122016	0.0774095
12600	0.104765	0.130068	0.0794616
12700	0.104703	0.132687	0.0767193
12800	0.100135	0.121316	0.078955
12900	0.101637	0.125383	0.077891
13000	0.103351	0.128133	0.0785687
13100	0.10479	0.128066	0.0815141
13200	0.100104	0.122149	0.0780597
13300	0.104634	0.128419	0.0808493
13400	0.100299	0.125022	0.0755754
13500	0.0998854	0.122966	0.0768048
13600	0.105733	0.133711	0.0777556
13700	0.0981655	0.121247	0.0750844
13800	0.102407	0.12863	0.0761832
13900	0.0980444	0.120051	0.0760375
14000	0.0979263	0.11834	0.0775123
14100	0.0945574	0.116969	0.0721461
14200	0.0917322	0.111815	0.0716494
14300	0.0936688	0.114702	0.0726353
14400	0.0963696	0.121411	0.0713284
14500	0.0911607	0.111813	0.0705083
14600	0.0962972	0.119559	0.0730359
14700	0.0935936	0.118115	0.0690718
14800	0.0948546	0.118483	0.0712262
14900	0.0922417	0.114448	0.070035
15000	0.0919338	0.111639	0.0722289
15100	0.0920858	0.114345	0.0698264
15200	0.0906633	0.110906	0.0704208
15300	0.0950033	0.116953	0.0730535
15400	0.0900748	0.114239	0.0659106
15500	0.0958004	0.122424	0.0691769
15600	0.0918602	0.11658	0.0671408
15700	0.0910728	0.113778	0.0683677
15800	0.0892248	0.112373	0.0660766
15900	0.0912112	0.112681	0.0697414
16000	0.0906506	0.113573	0.0677282
16100	0.0902841	0.111899	0.0686689
16200	0.0869195	0.107179	0.0666599
16300	0.0929249	0.117144	0.0687057
16400	0.0890374	0.114766	0.0633083
16500	0.0863952	0.109372	0.0634188
16600	0.0909278	0.112957	0.0688984
16700	0.0840484	0.106287	0.0618096
16800	0.0899622	0.113993	0.0659316
16900	0.0900025	0.112831	0.067174
17000	0.0843864	0.105447	0.0633256
17100	0.0832278	0.102729	0.0637268
17200	0.0837546	0.10478	0.062729
17300	0.0853646	0.111725	0.0590038
17400	0.0873745	0.109401	0.0653485
17500	0.0833035	0.106278	0.0603285
17600	0.0860101	0.109221	0.0627987
17700	0.0863869	0.106899	0.0658748
17800	0.0810295	0.102585	0.0594743
17900	0.0836779	0.10583	0.0615263
18000	0.0865693	0.106715	0.0664238
18100	0.085632	0.106198	0.0650664
18200	0.0836255	0.102187	0.0650643
18300	0.0882552	0.111425	0.065085
18400	0.0819201	0.101455	0.0623848
18500	0.0818292	0.103919	0.0597398
18600	0.0847908	0.10703	0.0625521
18700	0.0796639	0.100904	0.0584239
18800	0.0827437	0.105775	0.0597119
18900	0.0820322	0.103669	0.0603955
19000	0.0854186	0.107886	0.0629508
19100	0.0817931	0.101896	0.0616899
19200	0.0847304	0.104075	0.0653859
19300	0.0848411	0.106316	0.0633659
19400	0.0793085	0.100063	0.0585539
19500	0.0816083	0.104415	0.0588014
19600	0.0791544	0.100459	0.0578503
19700	0.079117	0.0988477	0.0593863
19800	0.0803772	0.103123	0.0576312
19900	0.0778849	0.0969766	0.0587932
20000	0.0761639	0.0984675	0.0538602
20100	0.0802258	0.10529	0.055162
20200	0.0800457	0.0981677	0.0619238
20300	0.078488	0.0982889	0.0586871
20400	0.0767427	0.0966354	0.0568499
20500	0.078508	0.101193	0.0558228
20600	0.0752547	0.0935517	0.0569577
20700	0.0774004	0.107575	0.0472259
20800	0.0788804	0.101885	0.0558759
20900	0.0824768	0.10747	0.0574837
21000	0.077312	0.0987243	0.0558998
21100	0.0746342	0.0977261	0.0515422
21200	0.0757791	0.0947874	0.0567708
21300	0.078628	0.0974722	0.0597839
21400	0.0764748	0.0961071	0.0568425
21500	0.0721341	0.0912772	0.0529911
21600	0.0787949	0.0999271	0.0576626
21700	0.0765075	0.0963764	0.0566387
21800	0.0726503	0.0919905	0.0533102
21900	0.0805438	0.0986418	0.0624457
22000	0.0773844	0.0987995	0.0559692
22100	0.0741863	0.0965399	0.0518328
22200	0.0808326	0.103096	0.0585687
22300	0.0756942	0.0944891	0.0568992
22400	0.0780739	0.0990786	0.0570691
22500	0.0737461	0.0961018	0.0513905
22600	0.0771289	0.0993053	0.0549526
22700	0.0718388	0.0904611	0.0532165
22800	0.0776846	0.0977974	0.0575718
22900	0.0762902	0.0953571	0.0572232
23000	0.0722631	0.0908192	0.053707
23100	0.075854	0.098214	0.053494
23200	0.0749474	0.0939786	0.0559162
23300	0.0706727	0.0904486	0.0508968
23400	0.0761476	0.0968785	0.0554166
23500	0.071671	0.0909588	0.0523832
23600	0.0712745	0.0904073	0.0521417
23700	0.0740863	0.0950025	0.0531701
23800	0.0709614	0.0918774	0.0500455
23900	0.0700245	0.0888434	0.0512056
24000	0.0733315	0.0934656	0.0531973
24100	0.074281	0.093261	0.055301
24200	0.0735061	0.0967425	0.0502697
24300	0.0726862	0.0931711	0.0522013
24400	0.0706303	0.089934	0.0513267
24500	0.0710085	0.0927347	0.0492824
24600	0.0738224	0.0917997	0.0558451
24700	0.0714144	0.0908469	0.0519819
24800	0.0724431	0.0911236	0.0537626
24900	0.0746378	0.096221	0.0530547
25000	0.0700201	0.0890544	0.0509858
25100	0.0720392	0.0926895	0.0513889
25200	0.0686406	0.088378	0.0489032
25300	0.0716428	0.0909471	0.0523386
25400	0.0742777	0.0975727	0.0509827
25500	0.0748467	0.0942797	0.0554138
25600	0.0720523	0.0922324	0.0518722
25700	0.0707453	0.0916002	0.0498904
25800	0.0702886	0.0898391	0.050738
25900	0.0747841	0.0937247	0.0558435
26000	0.069558	0.0892054	0.0499106
26100	0.0700837	0.0910302	0.0491372
26200	0.0737178	0.0935863	0.0538493
26300	0.0709814	0.0919543	0.0500085
26400	0.0716965	0.0936561	0.0497369
26500	0.0721055	0.0901565	0.0540545
26600	0.0722897	0.093823	0.0507563
26700	0.0649836	0.0814803	0.0484868
26800	0.0721962	0.0905931	0.0537992
26900	0.0809872	0.104989	0.0569852
27000	0.0719966	0.0914898	0.0525033
27100	0.0715976	0.0877225	0.0554727
27200	0.0667573	0.0858244	0.0476903
27300	0.0689906	0.0901451	0.0478362
27400	0.0731766	0.0940183	0.0523348
27500	0.0653526	0.0847773	0.0459279
27600	0.0687601	0.0900081	0.0475121
27700	0.0709342	0.0923879	0.0494805
27800	0.0717679	0.0912426	0.0522932
27900	0.0690379	0.0887633	0.0493124
28000	0.0691447	0.0900771	0.0482124
28100	0.0695442	0.0890628	0.0500256
28200	0.0711487	0.0924309	0.0498665
28300	0.0710322	0.0908693	0.0511951
28400	0.0675252	0.0865922	0.0484582
28500	0.0670436	0.0864829	0.0476043
28600	0.0676868	0.0853797	0.0499938
28700	0.0672666	0.0864796	0.0480535
28800	0.0666646	0.0845285	0.0488008
28900	0.0664004	0.0845357	0.0482651
29000	0.0651041	0.0841267	0.0460814
29100	0.0676503	0.0873013	0.0479992
29200	0.0665424	0.0858474	0.0472375
29300	0.0649836	0.08227	0.0476972
29400	0.0666023	0.0879336	0.045271
29500	0.0686239	0.0891314	0.0481163
29600	0.0656793	0.0862267	0.0451318
29700	0.0657056	0.0846587	0.0467525
29800	0.0660137	0.083924	0.0481033
29900	0.0634716	0.082321	0.0446222
30000	0.0626196	0.0838203	0.0414189
30100	0.0635386	0.0809576	0.0461197
30200	0.0628502	0.0800937	0.0456067
30300	0.0631446	0.0794746	0.0468147
30400	0.0646191	0.0840751	0.0451631
30500	0.0626897	0.082219	0.0431603
30600	0.0683791	0.0848755	0.0518827
30700	0.0661986	0.0849443	0.0474529
30800	0.060844	0.0775993	0.0440888
30900	0.0679066	0.0894979	0.0463153
31000	0.0646933	0.0848608	0.0445258
31100	0.0639063	0.0828348	0.0449779
31200	0.0658212	0.0838362	0.0478061
31300	0.0622764	0.0821568	0.0423961
31400	0.0632895	0.0835889	0.0429901
31500	0.0619701	0.0791602	0.04478
31600	0.0655241	0.0855499	0.0454983
31700	0.066522	0.0851669	0.0478771
31800	0.0645385	0.0827427	0.0463344
31900	0.0634132	0.0805664	0.04626
32000	0.0658306	0.087197	0.0444643
32100	0.0653646	0.0842463	0.0464829
32200	0.0608512	0.0784535	0.043249
32300	0.0644395	0.089837	0.039042
32400	0.0636781	0.0840903	0.0432659
32500	0.0673543	0.0840788	0.0506298
32600	0.0650897	0.0831256	0.0470538
32700	0.0680433	0.0870793	0.0490072
32800	0.063105	0.0832774	0.0429325
32900	0.0618292	0.0807168	0.0429417
33000	0.0652936	0.0851634	0.0454238
33100	0.0636597	0.0820065	0.0453128
33200	0.0606379	0.0792482	0.0420276
33300	0.0634053	0.0815964	0.0452142
33400	0.0627544	0.0793591	0.0461496
33500	0.0596367	0.0777221	0.0415514
33600	0.0661202	0.0849665	0.0472739
33700	0.0651552	0.0833236	0.0469869
33800	0.0613071	0.078428	0.0441862
33900	0.0600424	0.0783416	0.0417432
34000	0.0643926	0.084573	0.0442121
34100	0.0608759	0.0795767	0.0421751
34200	0.0646354	0.0835963	0.0456746
34300	0.0631506	0.0825426	0.0437585
34400	0.060784	0.0782869	0.0432812
34500	0.0661557	0.0830043	0.0493072
34600	0.06272	0.0812138	0.0442263
34700	0.0653587	0.0841313	0.0465861
34800	0.0634349	0.0803473	0.0465225
34900	0.0603597	0.0763252	0.0443943
35000	0.0627663	0.0802191	0.0453135
35100	0.0629318	0.0786214	0.0472421
35200	0.0619356	0.0816612	0.0422101
35300	0.0605417	0.0773981	0.0436853
35400	0.0639222	0.0847112	0.0431333
35500	0.058559	0.0750431	0.0420748
35600	0.0608423	0.0795609	0.0421236
35700	0.0573798	0.0751068	0.0396528
35800	0.0611781	0.0805117	0.0418446
35900	0.0616779	0.0793212	0.0440347
36000	0.06357	0.0827847	0.0443554
36100	0.0596634	0.0757334	0.0435933
36200	0.0634461	0.0795536	0.0473386
36300	0.0592225	0.0777932	0.0406518
36400	0.0589884	0.0769533	0.0410236
36500	0.0629703	0.0800626	0.0458779
36600	0.0614631	0.0797801	0.043146
36700	0.0609489	0.0781937	0.0437041
36800	0.0607765	0.0786292	0.0429238
36900	0.0583859	0.0783611	0.0384107
37000	0.0586932	0.0765273	0.0408591
37100	0.0578391	0.0739273	0.0417509
37200	0.0610962	0.0795764	0.0426161
37300	0.0615646	0.0827695	0.0403596
37400	0.0606787	0.0788507	0.0425067
37500	0.0566442	0.0744475	0.0388409
37600	0.0603701	0.0781062	0.0426341
37700	0.0564358	0.0736504	0.0392211
37800	0.0570722	0.071672	0.0424724
37900	0.0619596	0.0796936	0.0442257
38000	0.0577421	0.0732915	0.0421927
38100	0.0595893	0.0755877	0.043591
38200	0.0603015	0.0776342	0.0429688
38300	0.0614561	0.0793549	0.0435573
38400	0.0579481	0.0755378	0.0403584
38500	0.0567839	0.0750023	0.0385655
38600	0.0632541	0.0838233	0.042685
38700	0.0586794	0.0765932	0.0407657
38800	0.0583197	0.0761718	0.0404676
38900	0.0599029	0.0804583	0.0393474
39000	0.0587536	0.0761402	0.0413669
39100	0.0572415	0.0754469	0.0390361
39200	0.0612921	0.0794977	0.0430864
39300	0.0568632	0.075431	0.0382953
39400	0.0583598	0.0753463	0.0413733
39500	0.0586102	0.077454	0.0397663
39600	0.0589183	0.074594	0.0432426
39700	0.0580969	0.0738592	0.0423345
39800	0.0580382	0.0764509	0.0396256
39900	0.0580108	0.075004	0.0410177
40000	0.0586231	0.0764922	0.0407539
40100	0.0582689	0.0733269	0.0432109
40200	0.0545467	0.0710255	0.0380678
40300	0.053778	0.0682313	0.0393247
40400	0.0543655	0.070976	0.0377549
40500	0.0527836	0.0671846	0.0383826
40600	0.0521909	0.0683972	0.0359846
40700	0.0555096	0.0736551	0.0373642
40800	0.0544366	0.0711998	0.0376733
40900	0.0556703	0.0726637	0.0386768
41000	0.057004	0.0750141	0.038994
41100	0.0511221	0.0685469	0.0336972
41200	0.0520877	0.0687559	0.0354194
41300	0.0524013	0.0689843	0.0358182
41400	0.0538791	0.0728401	0.0349181
41500	0.0567141	0.07325	0.0401783
41600	0.0570664	0.0737281	0.0404046
41700	0.052492	0.0690614	0.0359227
41800	0.0539729	0.0694208	0.038525
41900	0.0517926	0.0673901	0.0361951
42000	0.055323	0.0729217	0.0377243
42100	0.0570416	0.0744604	0.0396227
42200	0.0515806	0.0671944	0.0359668
42300	0.0532189	0.0698254	0.0366124
42400	0.0559072	0.072722	0.0390923
42500	0.054672	0.0701504	0.0391936
42600	0.0513567	0.0665157	0.0361976
42700	0.0543246	0.0720123	0.0366368
42800	0.0545565	0.071574	0.037539
42900	0.0537437	0.0691846	0.0383028
43000	0.0539791	0.0706073	0.0373508
43100	0.0579282	0.0741431	0.0417133
43200	0.0575844	0.0732429	0.0419259
43300	0.0565657	0.074373	0.0387583
43400	0.0530339	0.0690968	0.036971
43500	0.0549547	0.0716217	0.0382877
43600	0.0563	0.100889	0.0117109
43700	0.0536816	0.0702017	0.0371615
43800	0.0511356	0.0643734	0.0378978
43900	0.0553305	0.0718876	0.0387735
44000	0.0543063	0.0699539	0.0386588
44100	0.0566702	0.0741273	0.039213
44200	0.0521554	0.0709786	0.0333322
44300	0.0532998	0.0690891	0.0375105
44400	0.0530267	0.0700756	0.0359778
44500	0.052618	0.0676536	0.0375824
44600	0.0522806	0.0684259	0.0361352
44700	0.0502116	0.065929	0.0344942
44800	0.049582	0.0635312	0.0356328
44900	0.0575107	0.0748776	0.0401438
45000	0.0543087	0.0711334	0.0374839
45100	0.0523698	0.0690377	0.035702
45200	0.0503057	0.0645478	0.0360636
45300	0.0520137	0.0671279	0.0368995
45400	0.050291	0.0654138	0.0351681
45500	0.0515064	0.068677	0.0343357
45600	0.0514995	0.0670433	0.0359558
45700	0.0515376	0.0674001	0.035675
45800	0.0543788	0.0696098	0.0391477
45900	0.0524692	0.06934	0.0355985
46000	0.0507828	0.0650591	0.0365065
46100	0.0550667	0.0725039	0.0376294
46200	0.0519684	0.0686072	0.0353295
46300	0.0503796	0.0670363	0.0337229
46400	0.0530898	0.0690876	0.037092
46500	0.0552822	0.0707384	0.039826
46600	0.0507038	0.0638183	0.0375894
46700	0.0534229	0.0685343	0.0383115
46800	0.0481678	0.0629967	0.033339
46900	0.0527554	0.0701506	0.0353601
47000	0.0541691	0.0723878	0.0359503
47100	0.050016	0.0645852	0.0354469
47200	0.0534469	0.0690406	0.0378533
47300	0.0513638	0.066842	0.0358857
47400	0.0484916	0.0640719	0.0329112
47500	0.0504237	0.0699864	0.030861
47600	0.0560708	0.0751769	0.0369646
47700	0.0506441	0.0666416	0.0346465
47800	0.0522674	0.0683282	0.0362067
47900	0.0510144	0.0677435	0.0342852
48000	0.0497678	0.0664159	0.0331197
48100	0.0538364	0.0703207	0.0373521
48200	0.0535679	0.070961	0.0361747
48300	0.0504185	0.0666716	0.0341653
48400	0.0499928	0.064907	0.0350786
48500	0.0516807	0.0672694	0.0360919
48600	0.0486511	0.0643607	0.0329415
48700	0.0507639	0.0649628	0.036565
48800	0.0532373	0.0684181	0.0380564
48900	0.0504737	0.0656946	0.0352528
49000	0.0529636	0.0712809	0.0346463
49100	0.0521769	0.0685807	0.0357731
49200	0.0470918	0.062792	0.0313915
49300	0.048449	0.0615659	0.0353322
49400	0.0508388	0.0669211	0.0347565
49500	0.0534064	0.0729134	0.0338995
49600	0.0537387	0.0683004	0.0391771
49700	0.0529562	0.0682296	0.0376827
49800	0.0502462	0.0684565	0.0320358
49900	0.0502573	0.0661794	0.0343351
50000	0.0527204	0.0669412	0.0384996
50100	0.0506034	0.0693724	0.0318345
50200	0.0497163	0.0644703	0.0349624
50300	0.055081	0.0722365	0.0379254
50400	0.0545306	0.0723475	0.0367137
50500	0.0502502	0.0662561	0.0342443
50600	0.0524173	0.0699119	0.0349227
50700	0.0528288	0.0687566	0.0369011
50800	0.0499484	0.0663951	0.0335016
50900	0.0546612	0.0730777	0.0362446
51000	0.054665	0.0719403	0.0373897
51100	0.0533359	0.070403	0.0362688
51200	0.0545669	0.0715886	0.0375451
51300	0.0547285	0.0730478	0.0364091
51400	0.0537641	0.0706653	0.0368629
51500	0.0526399	0.0690161	0.0362637
51600	0.0533183	0.0697047	0.036932
51700	0.0533206	0.0703451	0.036296
51800	0.0535437	0.0696931	0.0373943
51900	0.0510328	0.0681607	0.0339049
52000	0.0527494	0.0691664	0.0363323
52100	0.0531448	0.0688266	0.037463
52200	0.0567227	0.0740365	0.039409
52300	0.0549644	0.0716137	0.0383151
52400	0.0532695	0.0670432	0.0394958
52500	0.0536177	0.0717236	0.0355118
52600	0.0528595	0.0700101	0.0357088
52700	0.0534243	0.0706045	0.0362441
52800	0.0547514	0.0716662	0.0378366
52900	0.0541467	0.0724293	0.0358642
53000	0.0527031	0.0676802	0.037726
53100	0.0506974	0.0673483	0.0340466
53200	0.054862	0.0707665	0.0389574
53300	0.0529403	0.0695679	0.0363127
53400	0.0517164	0.0674855	0.0359472
53500	0.051992	0.0667763	0.0372077
53600	0.0528771	0.0688926	0.0368615
53700	0.0530175	0.067292	0.0387431
53800	0.0566796	0.0738618	0.0394975
53900	0.0533911	0.0694984	0.0372838
54000	0.0503449	0.0654635	0.0352262
54100	0.0551403	0.0721519	0.0381287
54200	0.0508966	0.0664368	0.0353564
54300	0.0567233	0.0746841	0.0387626
54400	0.0495527	0.0645938	0.0345117
54500	0.057386	0.10073	0.0140421
54600	0.0535157	0.0694293	0.0376022
54700	0.051446	0.0668627	0.0360294
54800	0.0537229	0.0686752	0.0387706
54900	0.0514776	0.0675278	0.0354275
55000	0.0512136	0.0677749	0.0346523
55100	0.0547949	0.0682143	0.0413755
55200	0.052336	0.0691026	0.0355693
55300	0.050128	0.0651809	0.035075
55400	0.0512794	0.0682286	0.0343303
55500	0.0558615	0.0724862	0.0392368
55600	0.0532769	0.0673785	0.0391752
55700	0.0526246	0.0716111	0.0336382
55800	0.0511815	0.0681131	0.0342499
55900	0.0528367	0.0684821	0.0371913
56000	0.0538137	0.0693515	0.0382759
56100	0.0531847	0.0692396	0.0371297
56200	0.0490605	0.0651351	0.0329859
56300	0.0519607	0.0681673	0.0357541
56400	0.0532521	0.0706409	0.0358632
56500	0.0542516	0.0711039	0.0373992
56600	0.0508917	0.0648144	0.0369691
56700	0.0513618	0.0684654	0.0342581
56800	0.0519721	0.0693333	0.034611
56900	0.0551172	0.071568	0.0386664
57000	0.0510462	0.0663015	0.0357909
57100	0.051458	0.0680409	0.0348751
57200	0.0498523	0.0665365	0.0331681
57300	0.0539861	0.0732829	0.0346893
57400	0.0538008	0.0694802	0.0381213
57500	0.0543868	0.0708188	0.0379547
57600	0.0519271	0.0688081	0.0350461
57700	0.0521813	0.0677824	0.0365803
57800	0.0525826	0.0682988	0.0368664
57900	0.0524206	0.0677753	0.0370659
58000	0.0487781	0.062886	0.0346702
58100	0.0533283	0.0691583	0.0374983
58200	0.0513693	0.066906	0.0358325
58300	0.0525412	0.0663274	0.038755
58400	0.0540807	0.0700583	0.0381031
58500	0.0502372	0.0672587	0.0332157
58600	0.0513962	0.0659892	0.0368032
58700	0.049674	0.0655698	0.0337782
58800	0.0502441	0.0663857	0.0341026
58900	0.0513995	0.0648814	0.0379177
59000	0.0509883	0.0646114	0.0373652
59100	0.0538572	0.0694258	0.0382887
59200	0.0517884	0.0703629	0.0332139
59300	0.0522024	0.0663568	0.0380481
59400	0.0501321	0.0671887	0.0330756
59500	0.0516185	0.0662209	0.037016
59600	0.0486448	0.0633325	0.0339571
59700	0.0523683	0.0701693	0.0345674
59800	0.0489736	0.0637368	0.0342103
59900	0.0478117	0.0622885	0.033335
60000	0.0473047	0.0644749	0.0301346
60100	0.0487002	0.0654001	0.0320002
60200	0.0483402	0.0640654	0.0326151
60300	0.049899	0.0646587	0.0351393
60400	0.0507782	0.0674901	0.0340662
60500	0.0505343	0.0656475	0.0354211
60600	0.0498608	0.0657382	0.0339833
60700	0.0512816	0.0682952	0.0342679
60800	0.0505033	0.0656421	0.0353645
60900	0.0490223	0.0640138	0.0340307
61000	0.0488013	0.0649569	0.0326457
61100	0.0489709	0.0655242	0.0324176
61200	0.0505029	0.0674502	0.0335555
61300	0.0487188	0.0632932	0.0341443
61400	0.0473662	0.0621641	0.0325683
61500	0.0510834	0.066362	0.0358048
61600	0.0502852	0.0650787	0.0354917
61700	0.0530153	0.0689376	0.0370931
61800	0.0456483	0.0604385	0.0308581
61900	0.0483169	0.0624467	0.0341871
62000	0.0523932	0.0686719	0.0361146
62100	0.0491606	0.0639951	0.034326
62200	0.0492886	0.0637001	0.0348772
62300	0.0478784	0.0638489	0.0319079
62400	0.048545	0.0631335	0.0339564
62500	0.0474317	0.0614439	0.0334195
62600	0.0497494	0.0657992	0.0336995
62700	0.0469683	0.0622819	0.0316547
62800	0.0458091	0.0597447	0.0318736
62900	0.0496209	0.0657291	0.0335128
63000	0.0473828	0.0623046	0.0324609
63100	0.0486357	0.0645224	0.0327489
63200	0.0489322	0.0647546	0.0331099
63300	0.0461762	0.0621288	0.0302236
63400	0.0479733	0.0657376	0.0302089
63500	0.0473635	0.0624557	0.0322714
63600	0.049924	0.0644334	0.0354146
63700	0.0477501	0.0638933	0.0316069
63800	0.0468686	0.0612619	0.0324752
63900	0.0444591	0.0596808	0.0292374
64000	0.0475149	0.0641859	0.0308438
64100	0.045915	0.060514	0.0313161
64200	0.0476514	0.0629887	0.0323142
64300	0.0502506	0.0661272	0.0343739
64400	0.0487515	0.0664771	0.0310258
64500	0.0504777	0.0651428	0.0358126
64600	0.048169	0.0623051	0.0340328
64700	0.0463837	0.0607701	0.0319974
64800	0.0461015	0.0608406	0.0313624
64900	0.0456773	0.0619565	0.0293982
65000	0.0466626	0.0609113	0.0324139
65100	0.0483916	0.0633242	0.0334591
65200	0.0466087	0.0620434	0.0311739
65300	0.0475506	0.0647249	0.0303762
65400	0.0502201	0.0664072	0.034033
65500	0.0491651	0.0635023	0.0348279
65600	0.0499048	0.0650157	0.0347939
65700	0.0476712	0.0627986	0.0325437
65800	0.049924	0.0661635	0.0336846
65900	0.0464297	0.0606618	0.0321975
66000	0.0467979	0.0622833	0.0313125
66100	0.0452303	0.0604787	0.0299819
66200	0.0476145	0.0645284	0.0307006
66300	0.0474665	0.0634337	0.0314992
66400	0.0471447	0.0608554	0.0334341
66500	0.0506461	0.0682616	0.0330306
66600	0.0460823	0.061523	0.0306416
66700	0.0459104	0.059913	0.0319078
66800	0.0456775	0.059027	0.0323281
66900	0.0454772	0.0626014	0.028353
67000	0.0445201	0.0588184	0.0302219
67100	0.0488601	0.0665795	0.0311407
67200	0.0470661	0.0627991	0.0313331
67300	0.0473234	0.0622284	0.0324184
67400	0.0448263	0.0583931	0.0312595
67500	0.0479403	0.0610856	0.034795
67600	0.0463594	0.0625294	0.0301894
67700	0.0491601	0.0655932	0.0327269
67800	0.0488787	0.0647272	0.0330302
67900	0.0458733	0.0590768	0.0326698
68000	0.0480378	0.0620433	0.0340323
68100	0.0489069	0.0647024	0.0331115
68200	0.0466718	0.061833	0.0315105
68300	0.0441351	0.0589551	0.0293151
68400	0.0477351	0.0629483	0.0325219
68500	0.0460283	0.0598727	0.0321838
68600	0.0463034	0.0603422	0.0322646
68700	0.0457239	0.0625281	0.0289197
68800	0.0479341	0.0611642	0.0347041
68900	0.0445049	0.0609417	0.0280682
69000	0.0478809	0.0625012	0.0332606
69100	0.0443688	0.0575389	0.0311986
69200	0.0467636	0.063134	0.0303933
69300	0.0453227	0.0607021	0.0299432
69400	0.0447244	0.0587548	0.030694
69500	0.045449	0.0602664	0.0306316
69600	0.0495167	0.0661923	0.0328412
69700	0.0467026	0.0632278	0.0301773
69800	0.0502094	0.0652801	0.0351386
69900	0.0469583	0.0645933	0.0293233
70000	0.0542494	0.0691117	0.0393871
70100	0.0459291	0.0607698	0.0310884
70200	0.0437195	0.0567845	0.0306545
70300	0.0434813	0.0578017	0.0291609
70400	0.0429462	0.0577498	0.0281426
70500	0.0442714	0.0569789	0.0315639
70600	0.0426324	0.0555844	0.0296804
70700	0.0432124	0.0575228	0.0289019
70800	0.0440319	0.0564325	0.0316313
70900	0.0416045	0.056945	0.026264
71000	0.0425989	0.0610918	0.024106
71100	0.0435404	0.0561018	0.030979
71200	0.0446744	0.0592479	0.0301009
71300	0.0448295	0.0588338	0.0308252
71400	0.0449379	0.0585911	0.0312847
71500	0.0434001	0.0603813	0.0264189
71600	0.0419217	0.055845	0.0279983
71700	0.0427912	0.0583712	0.0272113
71800	0.0411105	0.0529217	0.0292994
71900	0.0430746	0.0573107	0.0288386
72000	0.0465779	0.0599341	0.0332217
72100	0.0433115	0.0571375	0.0294856
72200	0.0421745	0.0559989	0.02835
72300	0.0465683	0.0621444	0.0309922
72400	0.0486199	0.064616	0.0326237
72500	0.0427459	0.0562287	0.029263
72600	0.0434187	0.0579837	0.0288537
72700	0.0459219	0.0586823	0.0331615
72800	0.041906	0.0556081	0.0282039
72900	0.0438629	0.0586961	0.0290296
73000	0.0447816	0.0606014	0.0289618
73100	0.0428136	0.0549563	0.0306708
73200	0.0430963	0.0551381	0.0310546
73300	0.0444043	0.0594867	0.0293218
73400	0.0482096	0.0639188	0.0325004
73500	0.0417415	0.0555722	0.0279108
73600	0.044115	0.0592461	0.0289838
73700	0.0429814	0.0577194	0.0282433
73800	0.0437867	0.0599922	0.0275811
73900	0.042546	0.0566355	0.0284564
74000	0.0454813	0.0607879	0.0301748
74100	0.0400311	0.0530163	0.0270459
74200	0.0442704	0.0610549	0.0274858
74300	0.0440383	0.0586007	0.0294758
74400	0.0434533	0.0587277	0.0281789
74500	0.0424954	0.0571755	0.0278152
74600	0.0429991	0.0583062	0.027692
74700	0.0438317	0.0573425	0.030321
74800	0.0454263	0.0613466	0.0295061
74900	0.0437846	0.0581964	0.0293727
75000	0.04316	0.0561749	0.0301451
75100	0.0451079	0.0603243	0.0298916
75200	0.0457653	0.0619807	0.02955
75300	0.0420137	0.05656	0.0274675
75400	0.044371	0.0596205	0.0291215
75500	0.042252	0.0571379	0.0273661
75600	0.0429586	0.0563706	0.0295465
75700	0.0455863	0.0615818	0.0295909
75800	0.0464934	0.0594207	0.0335661
75900	0.0430353	0.0580594	0.0280112
76000	0.0438169	0.0576175	0.0300162
76100	0.0443668	0.0588736	0.0298601
76200	0.0441113	0.0559132	0.0323094
76300	0.0436633	0.0570337	0.0302929
76400	0.0450472	0.0602367	0.0298577
76500	0.0443315	0.0573414	0.0313215
76600	0.0426239	0.0559795	0.0292683
76700	0.0436888	0.056758	0.0306197
76800	0.0438319	0.0591769	0.0284869
76900	0.0441022	0.0587239	0.0294806
77000	0.0438816	0.0588942	0.028869
77100	0.042034	0.0561889	0.0278791
77200	0.0434113	0.0567577	0.0300649
77300	0.0458265	0.0594682	0.0321849
77400	0.0451924	0.0608235	0.0295613
77500	0.0408954	0.0557169	0.0260739
77600	0.0435021	0.057956	0.0290482
77700	0.0430887	0.0584336	0.0277437
77800	0.0428774	0.0556509	0.0301039
77900	0.0426568	0.0550985	0.0302151
78000	0.0423768	0.0569831	0.0277704
78100	0.0433873	0.0587369	0.0280377
78200	0.0433894	0.0595153	0.0272634
78300	0.0439804	0.058831	0.0291298
78400	0.0410402	0.054313	0.0277674
78500	0.0449862	0.0588992	0.0310732
78600	0.0435841	0.0573888	0.0297793
78700	0.0469369	0.0645944	0.0292794
78800	0.0427967	0.0576192	0.0279743
78900	0.0451786	0.0609114	0.0294458
79000	0.0391507	0.0509703	0.0273311
79100	0.0440885	0.0605634	0.0276136
79200	0.0444594	0.0616429	0.0272758
79300	0.0436329	0.0602262	0.0270396
79400	0.0440368	0.0578441	0.0302296
79500	0.041859	0.0564586	0.0272594
79600	0.0449367	0.0605365	0.029337
79700	0.0430864	0.0577734	0.0283994
79800	0.0417388	0.0558805	0.0275971
79900	0.0428841	0.0562333	0.029535
80000	0.041411	0.056203	0.0266189
80100	0.03975	0.0522912	0.0272088
80200	0.0425728	0.0570562	0.0280895
80300	0.0421504	0.0562743	0.0280265
80400	0.0394235	0.0518064	0.0270406
80500	0.0414905	0.0562029	0.0267781
80600	0.0427819	0.0567642	0.0287995
80700	0.0411866	0.0560089	0.0263642
80800	0.04315	0.0586132	0.0276868
80900	0.0402915	0.0535951	0.0269879
81000	0.0429603	0.0560389	0.0298817
81100	0.0416237	0.0543776	0.0288699
81200	0.0439732	0.0584739	0.0294724
81300	0.0412864	0.0538776	0.0286951
81400	0.0409602	0.0519865	0.0299338
81500	0.0437527	0.0561657	0.0313397
81600	0.0436876	0.0578066	0.0295686
81700	0.0403256	0.0567054	0.0239459
81800	0.0406984	0.0543026	0.0270943
81900	0.0430552	0.0585053	0.0276051
82000	0.0418291	0.0579687	0.0256896
82100	0.0434568	0.0588955	0.0280181
82200	0.0397589	0.053647	0.0258709
82300	0.0420122	0.0535594	0.0304651
82400	0.0416232	0.0572679	0.0259784
82500	0.0407611	0.0533424	0.0281797
82600	0.0401951	0.0545784	0.0258118
82700	0.0402655	0.0531528	0.0273782
82800	0.0407418	0.0544107	0.0270728
82900	0.0447629	0.0627489	0.0267769
83000	0.0395151	0.0540703	0.0249599
83100	0.041697	0.0554933	0.0279007
83200	0.042911	0.057773	0.0280489
83300	0.0414937	0.055622	0.0273653
83400	0.0392666	0.0522036	0.0263296
83500	0.0410174	0.054424	0.0276107
83600	0.0391108	0.0525404	0.0256813
83700	0.0371519	0.0496809	0.0246228
83800	0.0408389	0.0551293	0.0265484
83900	0.0404588	0.053253	0.0276646
84000	0.0429411	0.0592899	0.0265923
84100	0.041463	0.0558589	0.0270671
84200	0.0412497	0.0547788	0.0277206
84300	0.0404497	0.0552409	0.0256585
84400	0.0413373	0.0546189	0.0280557
84500	0.0425728	0.055856	0.0292896
84600	0.0397946	0.053416	0.0261733
84700	0.0419983	0.0572937	0.0267028
84800	0.039718	0.0550806	0.0243554
84900	0.0413561	0.0550408	0.0276713
85000	0.0390456	0.0524315	0.0256597
85100	0.0421874	0.0550741	0.0293008
85200	0.0399759	0.0525405	0.0274114
85300	0.0421196	0.0564186	0.0278206
85400	0.0410722	0.0556906	0.0264538
85500	0.0414512	0.0555507	0.0273517
85600	0.0430708	0.0581627	0.027979
85700	0.0406283	0.054354	0.0269026
85800	0.0376767	0.0512191	0.0241343
85900	0.0419884	0.0577325	0.0262442
86000	0.0391833	0.0500225	0.0283442
86100	0.0426313	0.0590381	0.0262246
86200	0.0413807	0.0552932	0.0274683
86300	0.0407449	0.0532282	0.0282616
86400	0.0405115	0.0539932	0.0270298
86500	0.0410706	0.0540747	0.0280665
86600	0.0424516	0.0561586	0.0287445
86700	0.0390914	0.0522017	0.0259811
86800	0.0421539	0.0557565	0.0285512
86900	0.0394331	0.0537027	0.0251635
87000	0.0416247	0.0555933	0.0276561
87100	0.0376959	0.0495088	0.025883
87200	0.0401195	0.0530393	0.0271996
87300	0.0399026	0.0557842	0.024021
87400	0.0428144	0.0563491	0.0292797
87500	0.0405056	0.0543002	0.026711
87600	0.0420359	0.0556971	0.0283746
87700	0.0414752	0.0581474	0.0248029
87800	0.0408782	0.055775	0.0259814
87900	0.041588	0.0561425	0.0270335
88000	0.0381781	0.0516546	0.0247015
88100	0.0409103	0.0551921	0.0266284
88200	0.038202	0.0525983	0.0238056
88300	0.0408869	0.053742	0.0280317
88400	0.0402993	0.0546329	0.0259658
88500	0.0409383	0.0541831	0.0276935
88600	0.041868	0.0576783	0.0260577
88700	0.0426138	0.0567751	0.0284525
88800	0.0389018	0.0515163	0.0262872
88900	0.0432661	0.0583788	0.0281535
89000	0.0413784	0.0546911	0.0280657
89100	0.0393956	0.0547432	0.024048
89200	0.038898	0.0514592	0.0263369
89300	0.0401229	0.0542183	0.0260274
89400	0.0386924	0.0521031	0.0252817
89500	0.0411161	0.0555967	0.0266356
89600	0.0416305	0.0555341	0.0277269
89700	0.0399269	0.0556136	0.0242402
89800	0.0400373	0.054807	0.0252677
89900	0.0397974	0.0528051	0.0267897
90000	0.160368	0.289384	0.0313522
90100	0.0784456	0.0964697	0.0604214
90200	0.0654117	0.0833368	0.0474866
90300	0.0581971	0.0744399	0.0419543
90400	0.0511493	0.0671031	0.0351955
90500	0.0526961	0.0670979	0.0382943
90600	0.0481681	0.0620881	0.0342481
90700	0.0478891	0.0634334	0.0323448
90800	0.0506334	0.065515	0.0357519
90900	0.0438326	0.0581907	0.0294744
91000	0.0441222	0.0581774	0.0300671
91100	0.0453677	0.0589706	0.0317648
91200	0.0426307	0.0579724	0.027289
91300	0.0422006	0.055467	0.0289341
91400	0.0424853	0.0573956	0.0275749
91500	0.0421782	0.0536565	0.0306998
91600	0.0460715	0.0600618	0.0320813
91700	0.0418809	0.0539905	0.0297712
91800	0.0398194	0.0529634	0.0266754
91900	0.0396362	0.0518886	0.0273837
92000	0.0407681	0.054296	0.0272402
92100	0.0405047	0.0529016	0.0281078
92200	0.0408431	0.0552967	0.0263895
92300	0.0424924	0.0546707	0.0303141
92400	0.0438254	0.0568406	0.0308102
92500	0.0432381	0.0578398	0.0286363
92600	0.0392987	0.0537988	0.0247986
92700	0.0406846	0.0547437	0.0266255
92800	0.0411836	0.0539007	0.0284665
92900	0.0405175	0.0518991	0.0291359
93000	0.0410846	0.0533868	0.0287823
93100	0.037934	0.051736	0.0241321
93200	0.0435394	0.0573164	0.0297623
93300	0.0426076	0.0583836	0.0268316
93400	0.0402369	0.0534649	0.0270088
93500	0.0376407	0.050307	0.0249744
93600	0.039498	0.0520895	0.0269065
93700	0.0401409	0.0524646	0.0278172
93800	0.0387602	0.0522844	0.0252359
93900	0.0425045	0.0561905	0.0288185
94000	0.0418108	0.0549423	0.0286793
94100	0.0368658	0.049817	0.0239145
94200	0.0393038	0.0509074	0.0277001
94300	0.0403837	0.0541405	0.0266269
94400	0.0384554	0.0504786	0.0264322
94500	0.0375597	0.051528	0.0235914
94600	0.0387566	0.0510423	0.0264708
94700	0.0380416	0.0517811	0.0243021
94800	0.0403322	0.0540169	0.0266475
94900	0.0402933	0.0542227	0.0263638
95000	0.0368581	0.0474231	0.0262931
95100	0.0394322	0.0541815	0.0246829
95200	0.0376455	0.0492059	0.0260851
95300	0.0378453	0.0507851	0.0249055
95400	0.0410181	0.054613	0.0274231
95500	0.0395851	0.0531471	0.0260232
95600	0.0419913	0.0564347	0.0275479
95700	0.0384646	0.0525969	0.0243323
95800	0.0400782	0.0539778	0.0261786
95900	0.0379146	0.0512994	0.0245298
96000	0.0393712	0.0535055	0.025237
96100	0.0395075	0.0528489	0.0261661
96200	0.0404581	0.0543865	0.0265298
96300	0.0381508	0.05143	0.0248715
96400	0.0395799	0.0516313	0.0275284
96500	0.0393742	0.0518966	0.0268518
96600	0.0409661	0.0549455	0.0269866
96700	0.0378557	0.0514251	0.0242862
96800	0.0362424	0.0470069	0.025478
96900	0.0390766	0.0526974	0.0254557
97000	0.0374395	0.0540702	0.0208089
97100	0.0381808	0.0517083	0.0246534
97200	0.0395898	0.0536694	0.0255102
97300	0.0395047	0.054679	0.0243305
97400	0.0395357	0.0526035	0.0264679
97500	0.0386046	0.0524804	0.0247288
97600	0.039482	0.0541029	0.0248611
97700	0.0380934	0.0516947	0.0244921
97800	0.0380367	0.0530317	0.0230418
97900	0.0384301	0.050382	0.0264783
98000	0.0392835	0.0522754	0.0262916
98100	0.0344771	0.0451981	0.0237561
98200	0.0346463	0.047284	0.0220087
98300	0.0368147	0.0494981	0.0241314
98400	0.0401377	0.0529347	0.0273407
98500	0.0388872	0.0510873	0.0266871
98600	0.037413	0.0506683	0.0241577
98700	0.0396481	0.0529517	0.0263446
98800	0.0400848	0.0527548	0.0274148
98900	0.0388691	0.049675	0.0280633
99000	0.0392284	0.0524665	0.0259903
99100	0.0380904	0.0504619	0.0257189
99200	0.0382795	0.0510618	0.0254972
99300	0.0414009	0.0546931	0.0281087
99400	0.0387468	0.0528915	0.0246021
99500	0.0403615	0.0547811	0.0259419
99600	0.0401612	0.0535888	0.0267335
99700	0.0378653	0.0511181	0.0246125
99800	0.0364017	0.0483956	0.0244077
99900	0.037514	0.0506718	0.0243561
100000	0.0353163	0.0476049	0.0230278
100100	0.0372753	0.0496904	0.0248603
100200	0.0374677	0.0491138	0.0258216
100300	0.0383686	0.0515591	0.0251781
100400	0.0365689	0.0483716	0.0247662
100500	0.0370624	0.0481617	0.0259631
100600	0.0365299	0.0485208	0.0245389
100700	0.0381842	0.0522752	0.0240933
100800	0.0380606	0.0510227	0.0250984
100900	0.0368077	0.0491391	0.0244762
101000	0.0379451	0.0516929	0.0241974
101100	0.0376144	0.0507577	0.0244711
101200	0.0358435	0.0480132	0.0236737
101300	0.0366752	0.0484732	0.0248773
101400	0.0390983	0.0508628	0.0273337
101500	0.0383629	0.052568	0.0241578
101600	0.0380282	0.0494293	0.0266272
101700	0.0362529	0.0481343	0.0243715
101800	0.0347447	0.0458662	0.0236232
101900	0.0364125	0.0482242	0.0246008
102000	0.0374349	0.0487457	0.0261242
102100	0.0357043	0.0469698	0.0244388
102200	0.036113	0.0485745	0.0236515
102300	0.0380904	0.0505348	0.0256459
102400	0.0370683	0.0482652	0.0258713
102500	0.0362304	0.0492645	0.0231963
102600	0.0371706	0.0505812	0.0237601
102700	0.0382098	0.0511985	0.0252211
102800	0.0371636	0.0492458	0.0250815
102900	0.038614	0.0529857	0.0242423
103000	0.0363397	0.0492894	0.02339
103100	0.0391583	0.0525949	0.0257217
103200	0.0372623	0.0502731	0.0242515
103300	0.036738	0.0486569	0.0248191
103400	0.0373995	0.0516198	0.0231791
103500	0.0363307	0.048781	0.0238804
103600	0.037335	0.0503177	0.0243523
103700	0.0362494	0.049358	0.0231408
103800	0.0347431	0.045418	0.0240682
103900	0.0352169	0.0485863	0.0218476
104000	0.0395477	0.0519669	0.0271286
104100	0.0383371	0.0520027	0.0246714
104200	0.0359174	0.0483657	0.023469
104300	0.0363491	0.0494107	0.0232875
104400	0.0355022	0.0473056	0.0236988
104500	0.0366211	0.0489347	0.0243074
104600	0.0351706	0.0476253	0.0227159
104700	0.0351569	0.0471495	0.0231643
104800	0.0361166	0.0497863	0.0224468
104900	0.037579	0.0499478	0.0252101
105000	0.0376463	0.0499328	0.0253598
105100	0.0387208	0.0523492	0.0250924
105200	0.0388587	0.0544704	0.0232471
105300	0.0386287	0.0515464	0.0257109
105400	0.0354793	0.0470578	0.0239009
105500	0.0369828	0.0490703	0.0248952
105600	0.0393889	0.0524234	0.0263544
105700	0.0330748	0.0439833	0.0221663
105800	0.0366982	0.0496368	0.0237596
105900	0.0391901	0.0508527	0.0275274
106000	0.0346073	0.0475722	0.0216425
106100	0.0365345	0.0489368	0.0241322
106200	0.0349536	0.046113	0.0237942
106300	0.0352132	0.0475012	0.0229252
106400	0.0368374	0.0506635	0.0230113
106500	0.037333	0.0499615	0.0247044
106600	0.037074	0.0492076	0.0249403
106700	0.0375984	0.0508654	0.0243314
106800	0.0359692	0.0501775	0.021761
106900	0.0364434	0.0482622	0.0246247
107000	0.0359821	0.0485258	0.0234384
107100	0.0358501	0.0483346	0.0233656
107200	0.0366202	0.0493125	0.0239279
107300	0.0382906	0.0515143	0.0250668
107400	0.0370385	0.0490919	0.0249851
107500	0.036673	0.0506086	0.0227375
107600	0.0356923	0.0482918	0.0230929
107700	0.0383313	0.0518062	0.0248564
107800	0.035962	0.050107	0.0218169
107900	0.035427	0.0472626	0.0235915
108000	0.0375988	0.0498824	0.0253152
108100	0.0358412	0.0486326	0.0230498
108200	0.0364238	0.047911	0.0249366
108300	0.0377395	0.0510365	0.0244425
108400	0.0370661	0.0494507	0.0246815
108500	0.0384443	0.0532739	0.0236147
108600	0.0361814	0.0507507	0.0216121
108700	0.0355864	0.0477416	0.0234311
108800	0.0371522	0.0504709	0.0238334
108900	0.0329092	0.0448449	0.0209735
109000	0.0343663	0.0447314	0.0240013
109100	0.0365353	0.0485884	0.0244821
109200	0.0355525	0.0483184	0.0227867
109300	0.0369254	0.0513312	0.0225196
109400	0.0347072	0.0467055	0.0227089
109500	0.0349079	0.0466729	0.0231429
109600	0.0334374	0.0435443	0.0233306
109700	0.0366895	0.0479695	0.0254094
109800	0.0404892	0.0545244	0.0264539
109900	0.0343894	0.0459989	0.02278
110000	0.0341483	0.0450934	0.0232032
110100	0.0325478	0.0437692	0.0213264
110200	0.0332261	0.0451748	0.0212774
110300	0.0350712	0.0481509	0.0219915
110400	0.0368371	0.0499575	0.0237166
110500	0.0325308	0.0446387	0.0204228
110600	0.0358331	0.0484492	0.0232171
110700	0.0353043	0.0485673	0.0220413
110800	0.0388963	0.0531195	0.024673
110900	0.0342027	0.0454049	0.0230004
111000	0.0326909	0.0433693	0.0220125
111100	0.0347798	0.0470579	0.0225016
111200	0.0338983	0.0449498	0.0228469
111300	0.0343558	0.0460568	0.0226547
111400	0.0348545	0.0472743	0.0224348
111500	0.0347433	0.0462603	0.0232263
111600	0.0331847	0.045256	0.0211134
111700	0.0352944	0.0473669	0.0232218
111800	0.0336884	0.0463844	0.0209924
111900	0.0340111	0.0459493	0.0220729
112000	0.0351635	0.0483096	0.0220175
112100	0.0340844	0.0460018	0.0221669
112200	0.0348508	0.0455744	0.0241272
112300	0.0369205	0.0485646	0.0252765
112400	0.0331701	0.0443059	0.0220343
112500	0.0380245	0.0510583	0.0249907
112600	0.0356275	0.0474588	0.0237963
112700	0.0351629	0.0486494	0.0216765
112800	0.0329299	0.0446592	0.0212006
112900	0.0365001	0.048113	0.0248871
113000	0.0355509	0.0467281	0.0243738
113100	0.0365432	0.048249	0.0248375
113200	0.0335326	0.0443904	0.0226747
113300	0.0339325	0.0453897	0.0224752
113400	0.034908	0.0468829	0.0229331
113500	0.0346317	0.0447144	0.024549
113600	0.0368504	0.0490016	0.0246992
113700	0.036077	0.0518439	0.0203101
113800	0.0351949	0.0484069	0.0219829
113900	0.032883	0.0439373	0.0218288
114000	0.0336712	0.045663	0.0216795
114100	0.0344056	0.0454027	0.0234085
114200	0.0336472	0.0456026	0.0216918
114300	0.0365986	0.0502232	0.0229739
114400	0.0365313	0.0490198	0.0240428
114500	0.0345411	0.044983	0.0240992
114600	0.0343657	0.0472895	0.021442
114700	0.0341127	0.0460482	0.0221772
114800	0.0345518	0.0459732	0.0231305
114900	0.0318123	0.0440591	0.0195655
115000	0.0343647	0.0453421	0.0233873
115100	0.0359579	0.048257	0.0236588
115200	0.0356196	0.0481515	0.0230878
115300	0.0350164	0.0468328	0.0231999
115400	0.0338635	0.0449603	0.0227667
115500	0.0335388	0.0445527	0.0225248
115600	0.0338477	0.0444323	0.0232631
115700	0.0324849	0.0444622	0.0205075
115800	0.0363186	0.0513959	0.0212413
115900	0.0341551	0.0443971	0.0239131
116000	0.033685	0.0453492	0.0220209
116100	0.033971	0.0462021	0.02174
116200	0.0330035	0.0434905	0.0225166
116300	0.0313048	0.043711	0.0188986
116400	0.0378429	0.0512547	0.0244311
116500	0.0357123	0.0492576	0.0221671
116600	0.036086	0.048812	0.0233599
116700	0.034798	0.0466223	0.0229737
116800	0.0347827	0.0475599	0.0220054
116900	0.0358603	0.0493876	0.0223331
117000	0.0335699	0.0457298	0.0214099
117100	0.0351799	0.0495028	0.020857
117200	0.0342189	0.0462046	0.0222332
117300	0.0390922	0.0544415	0.0237429
117400	0.0349445	0.0477611	0.022128
117500	0.0353525	0.0483109	0.0223941
117600	0.0328217	0.0466381	0.0190052
117700	0.0326643	0.0438206	0.0215081
117800	0.0348685	0.0456348	0.0241023
117900	0.0368806	0.0509007	0.0228605
118000	0.0351223	0.0472811	0.0229635
118100	0.0339924	0.0454695	0.0225153
118200	0.0330961	0.0458397	0.0203525
118300	0.0321828	0.0446798	0.0196858
118400	0.0335659	0.0449573	0.0221745
118500	0.0343621	0.0471115	0.0216127
118600	0.0325842	0.0428772	0.0222911
118700	0.0324128	0.0438167	0.0210088
118800	0.0383666	0.051509	0.0252242
118900	0.0341988	0.0469503	0.0214474
119000	0.0344403	0.0468962	0.0219844
119100	0.0327896	0.0450636	0.0205157
119200	0.0352636	0.0457457	0.0247814
119300	0.0321613	0.0435594	0.0207632
119400	0.0337588	0.0469401	0.0205775
119500	0.0348559	0.0470479	0.0226638
119600	0.0386078	0.0515501	0.0256655
119700	0.0335919	0.0457559	0.0214279
119800	0.0351459	0.0481936	0.0220983
119900	0.036269	0.0481323	0.0244057
120000	0.0330849	0.0440752	0.0220946
120100	0.0313988	0.0426857	0.0201119
120200	0.0304312	0.0424081	0.0184544
120300	0.0325995	0.0448699	0.0203292
120400	0.032183	0.0444152	0.0199509
120500	0.0325082	0.0442292	0.0207873
120600	0.0322439	0.0434754	0.0210124
120700	0.0336782	0.0458216	0.0215349
120800	0.0335301	0.0456507	0.0214096
120900	0.0341528	0.0475165	0.0207892
121000	0.0317567	0.0427024	0.020811
121100	0.0314536	0.0422498	0.0206575
121200	0.0334841	0.0452355	0.0217327
121300	0.0330021	0.0450106	0.0209935
121400	0.0345701	0.0468328	0.0223074
121500	0.031584	0.0431404	0.0200275
121600	0.0320606	0.0435178	0.0206034
121700	0.034492	0.0462668	0.0227171
121800	0.0347606	0.0457289	0.0237923
121900	0.0336861	0.0448357	0.0225365
122000	0.0354176	0.0473195	0.0235157
122100	0.0332761	0.0435014	0.0230508
122200	0.034531	0.0468656	0.0221964
122300	0.0323372	0.0435949	0.0210796
122400	0.0334117	0.0438871	0.0229364
122500	0.0331549	0.0463127	0.0199971
122600	0.0323752	0.0448587	0.0198917
122700	0.0339178	0.0464	0.0214355
122800	0.0328976	0.0447803	0.0210149
122900	0.0323093	0.0433421	0.0212764
123000	0.0296829	0.0400353	0.0193305
123100	0.033291	0.0466872	0.0198948
123200	0.0342134	0.0469901	0.0214367
123300	0.0318946	0.0426261	0.0211631
123400	0.033005	0.0454624	0.0205477
123500	0.0299673	0.0396383	0.0202963
123600	0.0343951	0.0477087	0.0210816
123700	0.0333973	0.0451453	0.0216493
123800	0.0355512	0.0478685	0.0232338
123900	0.0308276	0.0405787	0.0210766
124000	0.034023	0.0472178	0.0208281
124100	0.032234	0.0438258	0.0206423
124200	0.0344545	0.0458259	0.023083
124300	0.0317152	0.0412952	0.0221352
124400	0.0332983	0.0444173	0.0221793
124500	0.032253	0.0436819	0.020824
124600	0.033951	0.0466653	0.0212367
124700	0.0361507	0.0490178	0.0232837
124800	0.0341678	0.0460428	0.0222928
124900	0.0323594	0.0447846	0.0199342
125000	0.0328164	0.0452561	0.0203767
125100	0.0299683	0.0415515	0.0183851
125200	0.0336428	0.0454113	0.0218744
125300	0.033267	0.0457109	0.020823
125400	0.032768	0.0445098	0.0210263
125500	0.0340434	0.0456602	0.0224266
125600	0.0307413	0.0427433	0.0187392
125700	0.0331844	0.0433129	0.0230559
125800	0.0349131	0.0473097	0.0225165
125900	0.0331566	0.0449196	0.0213936
126000	0.034594	0.0466626	0.0225253
126100	0.0332171	0.0456928	0.0207415
126200	0.0342777	0.0453914	0.0231641
126300	0.033446	0.0469844	0.0199076
126400	0.033119	0.0464081	0.0198299
126500	0.0332343	0.0439756	0.022493
126600	0.0327724	0.0452597	0.0202851
126700	0.0308207	0.0412243	0.0204171
126800	0.033933	0.046124	0.021742
126900	0.031711	0.0431136	0.0203084
127000	0.0329237	0.0462099	0.0196375
127100	0.0312221	0.0427454	0.0196987
127200	0.0341976	0.0454161	0.022979
127300	0.0341638	0.0468985	0.0214291
127400	0.0331001	0.0446625	0.0215377
127500	0.0322177	0.0447191	0.0197164
127600	0.031583	0.0433491	0.019817
127700	0.032953	0.0439707	0.0219353
127800	0.0349691	0.0474701	0.0224681
127900	0.0316539	0.0423016	0.0210062
128000	0.0333168	0.0447178	0.0219159
128100	0.0332362	0.0449375	0.0215349
128200	0.0344318	0.0474751	0.0213886
128300	0.0324264	0.0448626	0.0199902
128400	0.0310653	0.0416423	0.0204883
128500	0.0346309	0.0458407	0.023421
128600	0.0353754	0.0470102	0.0237407
128700	0.0316632	0.042859	0.0204674
128800	0.03555	0.0483063	0.0227937
128900	0.0302716	0.0412508	0.0192924
129000	0.0312058	0.0444315	0.01798
129100	0.0315371	0.0420364	0.0210377
129200	0.0305482	0.0400574	0.021039
129300	0.0338763	0.0458584	0.0218941
129400	0.0328567	0.0448964	0.0208169
129500	0.0338254	0.0467248	0.0209259
129600	0.0357023	0.0474164	0.0239882
129700	0.0339231	0.0471051	0.0207411
129800	0.031435	0.0429337	0.0199363
129900	0.0332262	0.0445288	0.0219236


==> pca_clustering.csv <==
x	y	c
0	0	3
0.469296	0.575221	1
0.641942	0.492747	3
0.807819	0.158199	3
1	-3.43881e-16	0
0.688732	0.445487	2
0.876653	0.407659	3
0.611764	0.847813	1
0.665497	0.99769	1
0.714276	0.765656	1
0.778177	0.428875	3
0.821145	0.245713	3
0.444297	0.138948	3
0.997112	-0.122418	0
0.881619	0.201604	3
0.99918	0.107273	0
0.912179	0.27201	3
0.73415	0.288822	3
0.509801	0.927955	2
0.58455	0.491723	2
0.901792	0.337555	0
1.01953	-0.0930224	0
0.8925	0.471583	3
0.904299	0.424788	3
0.955138	0.466791	3


==> pca_clustering_means.csv <==
c	num	x	y	program
0	5	0.982517	0.0452825	"var0 = input('<string>')
if var0 == '<string>':
    print(print('<string>' + var0))
"
1	4	0.611977	0.797146	"input('<string>')
print('<string>')
"
2	3	0.59749	0.61758	"var0 = input('<string>')
print(f'<string>')
"
3	13	0.744286	0.309667	"var0 = input('<string>')
if var0 == '<string>':
    print('<string>')
"


==> pca_dynsys_trace.csv <==
time	x	y	program
0	0	0	
1	0.303656	0.238169	"var0 = input('<string>')
"
2	0.488432	0.363613	"var0 = input('<string>')
print('<string>')
"
3	0.619619	0.39808	"var0 = input('<string>')
print('<string>')
"
4	0.720438	0.344833	"var0 = input('<string>')
print('<string>')
"
5	0.800164	0.271669	"var0 = input('<string>')
if var0 == '<string>':
    print('<string>')
else:
    print('<string>')
"
6	0.860873	0.197934	"var0 = input('<string>')
if var0 == '<string>':
    print('<string>')
else:
    print('<string>')
"
7	0.906051	0.134937	"var0 = input('<string>')
if var0 == '<string>':
    print('<string>')
else:
    print('<string>')
"


==> pca_grid.csv <==
i	j	tree_index
0	-0.5	0
0	-0.4	0
0	-0.3	0
0	-0.2	0
0	-0.1	0
0	0	0
0	0.1	0
0	0.2	0
0	0.3	1
0	0.4	1
0	0.5	1
0.1	-0.5	0
0.1	-0.4	0
0.1	-0.3	0
0.1	-0.2	0
0.1	-0.1	0
0.1	0	0
0.1	0.1	0
0.1	0.2	2
0.1	0.3	3
0.1	0.4	4
0.1	0.5	4
0.2	-0.5	0
0.2	-0.4	0
0.2	-0.3	0
0.2	-0.2	0
0.2	-0.1	0
0.2	0	0
0.2	0.1	5
0.2	0.2	6
0.2	0.3	6
0.2	0.4	4
0.2	0.5	4
0.3	-0.5	0
0.3	-0.4	0
0.3	-0.3	0
0.3	-0.2	0
0.3	-0.1	0
0.3	0	7
0.3	0.1	8
0.3	0.2	8
0.3	0.3	9
0.3	0.4	9
0.3	0.5	4
0.4	-0.5	0
0.4	-0.4	0
0.4	-0.3	0
0.4	-0.2	0
0.4	-0.1	10
0.4	0	11
0.4	0.1	12
0.4	0.2	8
0.4	0.3	9
0.4	0.4	9
0.4	0.5	4
0.5	-0.5	0
0.5	-0.4	0
0.5	-0.3	13
0.5	-0.2	14
0.5	-0.1	15
0.5	0	12
0.5	0.1	16
0.5	0.2	8
0.5	0.3	8
0.5	0.4	9
0.5	0.5	9
0.6	-0.5	0
0.6	-0.4	13
0.6	-0.3	17
0.6	-0.2	18
0.6	-0.1	19
0.6	0	20
0.6	0.1	20
0.6	0.2	20
0.6	0.3	8
0.6	0.4	9
0.6	0.5	9
0.7	-0.5	21
0.7	-0.4	22
0.7	-0.3	18
0.7	-0.2	23
0.7	-0.1	20
0.7	0	20
0.7	0.1	20
0.7	0.2	20
0.7	0.3	8
0.7	0.4	9
0.7	0.5	9
0.8	-0.5	22
0.8	-0.4	22
0.8	-0.3	24
0.8	-0.2	25
0.8	-0.1	20
0.8	0	20
0.8	0.1	20
0.8	0.2	20
0.8	0.3	20
0.8	0.4	9
0.8	0.5	9
0.9	-0.5	26
0.9	-0.4	27
0.9	-0.3	25
0.9	-0.2	25
0.9	-0.1	20
0.9	0	20
0.9	0.1	20
0.9	0.2	20
0.9	0.3	20
0.9	0.4	20
0.9	0.5	9
1	-0.5	27
1	-0.4	28
1	-0.3	29
1	-0.2	20
1	-0.1	20
1	0	20
1	0.1	20
1	0.2	20
1	0.3	20
1	0.4	20
1	0.5	20


==> pca_grid_dynsys.csv <==
x	y	u	v
0	-0.5	0.308035	0.445798
0	-0.4	0.307159	0.404272
0	-0.3	0.306283	0.362747
0	-0.2	0.305407	0.321221
0	-0.1	0.304532	0.279695
0	0	0.303656	0.238169
0	0.1	0.30278	0.196644
0	0.2	0.301904	0.155118
0	0.3	0.301029	0.113592
0	0.4	0.300153	0.0720665
0	0.5	0.299277	0.0305408
0.1	-0.5	0.277669	0.421981
0.1	-0.4	0.276793	0.380455
0.1	-0.3	0.275918	0.33893
0.1	-0.2	0.275042	0.297404
0.1	-0.1	0.274166	0.255878
0.1	0	0.27329	0.214352
0.1	0.1	0.272415	0.172827
0.1	0.2	0.271539	0.131301
0.1	0.3	0.270663	0.0897753
0.1	0.4	0.269787	0.0482496
0.1	0.5	0.268912	0.00672386
0.2	-0.5	0.247304	0.398164
0.2	-0.4	0.246428	0.356638
0.2	-0.3	0.245552	0.315113
0.2	-0.2	0.244676	0.273587
0.2	-0.1	0.243801	0.232061
0.2	0	0.242925	0.190536
0.2	0.1	0.242049	0.14901
0.2	0.2	0.241173	0.107484
0.2	0.3	0.240298	0.0659584
0.2	0.4	0.239422	0.0244326
0.2	0.5	0.238546	-0.0170931
0.3	-0.5	0.216938	0.374347
0.3	-0.4	0.216062	0.332821
0.3	-0.3	0.215186	0.291296
0.3	-0.2	0.214311	0.24977
0.3	-0.1	0.213435	0.208244
0.3	0	0.212559	0.166719
0.3	0.1	0.211683	0.125193
0.3	0.2	0.210808	0.0836671
0.3	0.3	0.209932	0.0421414
0.3	0.4	0.209056	0.000615697
0.3	0.5	0.20818	-0.04091
0.4	-0.5	0.186572	0.35053
0.4	-0.4	0.185697	0.309005
0.4	-0.3	0.184821	0.267479
0.4	-0.2	0.183945	0.225953
0.4	-0.1	0.183069	0.184427
0.4	0	0.182194	0.142902
0.4	0.1	0.181318	0.101376
0.4	0.2	0.180442	0.0598502
0.4	0.3	0.179566	0.0183245
0.4	0.4	0.178691	-0.0232012
0.4	0.5	0.177815	-0.064727
0.5	-0.5	0.156207	0.326713
0.5	-0.4	0.155331	0.285188
0.5	-0.3	0.154455	0.243662
0.5	-0.2	0.153579	0.202136
0.5	-0.1	0.152704	0.16061
0.5	0	0.151828	0.119085
0.5	0.1	0.150952	0.077559
0.5	0.2	0.150076	0.0360333
0.5	0.3	0.149201	-0.00549246
0.5	0.4	0.148325	-0.0470182
0.5	0.5	0.147449	-0.0885439
0.6	-0.5	0.125841	0.302896
0.6	-0.4	0.124965	0.261371
0.6	-0.3	0.12409	0.219845
0.6	-0.2	0.123214	0.178319
0.6	-0.1	0.122338	0.136793
0.6	0	0.121462	0.0952678
0.6	0.1	0.120587	0.053742
0.6	0.2	0.119711	0.0122163
0.6	0.3	0.118835	-0.0293094
0.6	0.4	0.117959	-0.0708351
0.6	0.5	0.117084	-0.112361
0.7	-0.5	0.0954755	0.279079
0.7	-0.4	0.0945998	0.237554
0.7	-0.3	0.093724	0.196028
0.7	-0.2	0.0928483	0.154502
0.7	-0.1	0.0919725	0.112977
0.7	0	0.0910968	0.0714508
0.7	0.1	0.090221	0.0299251
0.7	0.2	0.0893453	-0.0116006
0.7	0.3	0.0884695	-0.0531263
0.7	0.4	0.0875938	-0.0946521
0.7	0.5	0.086718	-0.136178
0.8	-0.5	0.0651099	0.255263
0.8	-0.4	0.0642342	0.213737
0.8	-0.3	0.0633584	0.172211
0.8	-0.2	0.0624827	0.130685
0.8	-0.1	0.0616069	0.0891596
0.8	0	0.0607312	0.0476339
0.8	0.1	0.0598554	0.00610816
0.8	0.2	0.0589797	-0.0354176
0.8	0.3	0.0581039	-0.0769433
0.8	0.4	0.0572282	-0.118469
0.8	0.5	0.0563524	-0.159995
0.9	-0.5	0.0347443	0.231446
0.9	-0.4	0.0338686	0.18992
0.9	-0.3	0.0329928	0.148394
0.9	-0.2	0.0321171	0.106868
0.9	-0.1	0.0312413	0.0653427
0.9	0	0.0303656	0.0238169
0.9	0.1	0.0294898	-0.0177088
0.9	0.2	0.0286141	-0.0592345
0.9	0.3	0.0277383	-0.10076
0.9	0.4	0.0268626	-0.142286
0.9	0.5	0.0259868	-0.183812
1	-0.5	0.00437875	0.207629
1	-0.4	0.003503	0.166103
1	-0.3	0.00262725	0.124577
1	-0.2	0.0017515	0.0830514
1	-0.1	0.00087575	0.0415257
1	0	-1.84616e-18	-2.17138e-18
1	0.1	-0.00087575	-0.0415257
1	0.2	-0.0017515	-0.0830514
1	0.3	-0.00262725	-0.124577
1	0.4	-0.003503	-0.166103
1	0.5	-0.00437875	-0.207629


==> pca_grid_programs.csv <==
tree_index	num	program
0	33	
1	3	"input('<string>')
print(<some_variable>[0])
"
2	1	"var0 = input(print('<string>'))
print(var0)
"
3	1	"input('<string>')
print(<some_variable>)
"
4	6	"input('<string>')
print('<string>')
"
5	1	"var0 = input(print('<string>'))
print(print())
"
6	2	"var0 = input('<string>')
print(var0)
"
7	1	"var0 = input('<string>')
if '<string>' in print(var0[var0]):
    print(var0, '<string>')
else:
    print('<string>')
"
8	7	"var0 = input('<string>')
print(print('<string>'))
"
9	13	"var0 = input('<string>')
print('<string>')
"
10	1	"var0 = input('<string>')
if var0 in 0:
    print(var0, '<string>')
else:
    print('<string>')
"
11	1	"var0 = input('<string>')
if var0 in 0:
    print('<string>', '<string>')
else:
    print('<string>')
"
12	2	"var0 = input('<string>')
if var0 == 0:
    print('<string>', '<string>')
else:
    print('<string>')
"
13	2	"var0 = input('<string>')
"
14	1	"var0 = input('<string>')
if var0 != 0:
    print('<string>'.attribute(var0))
else:
    print('<string>')
"
15	1	"var0 = input('<string>')
if var0 != '<string>':
    print('<string>'.attribute(var0), '<string>')
else:
    print('<string>')
"
16	1	"var0 = input('<string>')
if var0 == 0:
    print('<string>')
else:
    print('<string>')
"
17	1	"var0 = input('<string>')
if var0 != '<string>':
    print(var0.attribute(var0))
else:
    print('<string>')
"
18	2	"var0 = input('<string>')
if var0 != '<string>':
    print('<string>'.attribute(var0))
else:
    print('<string>')
"
19	1	"var0 = input('<string>')
if var0 != '<string>':
    print('<string>', '<string>')
else:
    print('<string>')
"
20	26	"var0 = input('<string>')
if var0 == '<string>':
    print('<string>')
else:
    print('<string>')
"
21	1	"var0 = input('<string>')
if var0 != 0:
    print(var0.attribute(var0))
else:
    print(var0)
"
22	3	"var0 = input('<string>')
if var0 != '<string>':
    print(var0.attribute(var0))
else:
    print(var0)
"
23	1	"var0 = input('<string>')
if var0 != '<string>':
    print('<string>'(var0.attribute('<string>')))
else:
    print('<string>')
"
24	1	"var0 = input('<string>')
if var0 != '<string>':
    print('<string>'.attribute(var0.attribute('<string>')))
else:
    print('<string>')
"
25	3	"var0 = input('<string>')
if var0 == '<string>':
    print('<string>'(var0.attribute('<string>')))
else:
    print('<string>')
"
26	1	"var0 = input('<string>')
if var0 != '<string>':
    print(var0.attribute(var0.attribute('<string>')))
else:
    print(var0)
"
27	2	"var0 = input('<string>')
if var0 == '<string>':
    print(var0.attribute(var0.attribute()))
else:
    print(var0)
"
28	1	"var0 = input('<string>')
if var0 == '<string>':
    print(var0.attribute('<string>' + '<string>'))
else:
    print(var0)
"
29	1	"var0 = input('<string>')
if var0 == '<string>':
    print('<string>'('<string>' + '<string>'))
else:
    print('<string>')
"


==> pca_outliers.csv <==
tree_index	x	y	num	logp_normalized	program
0	0	0	10.0	0.0	
12	0.444297	0.138948	2.0	2.8430195723695117	"animals = input('What are your favourite animals?')
"
17	0.73415	0.288822	1.0	2.910416561251667	"animals = input('What are your favourite animals? ')
if animals == 'Koalas':
    print('I agree, Koalas are great animals.')
elif animals == 'Echidnas':
    print('I agree, Echidnas are great animals.')
else:
    print('Quokkas are the best!')
"
23	0.904299	0.424788	1.0	2.2881840185024016	"print('What are your favourite animals? ')
animals = input
if animals == 'Quokkas':
    print('Quokkas are the best!')
else:
    print(f'I agree, {animals} are great animals.')
"
24	0.955138	0.466791	1.0	2.797648587550275	"print('What are your favourite animals? ')
animals = input()
if animals == 'Quokkas':
    print('Quokkas are the best!')
else:
    print(f'I agree, {animals} are great animals.')
"


==> pca_programs.csv <==
tree_index	num	x	y	program
0	10.0	0	0	
1	9.0	0.469296	0.575221	"print('Quokkas are the best!')
"
2	4.0	0.641942	0.492747	"animals = input('What are your favourite animals? ')
print('Quokkas are the best!')
"
3	1.0	0.807819	0.158199	"animals = input('What are your favourite animals? ')
if animals == 'Quokkas':
    print('Quokkas are the best!')
"
4	7.0	1	-3.43881e-16	"animals = input('What are your favourite animals? ')
if animals == 'Quokkas':
    print('Quokkas are the best!')
else:
    print(f'I agree, {animals} are great animals.')
"
5	2.0	0.688732	0.445487	"animals = input('What are your favourite animals? ')
print(f'I agree, {animals} are great animals.')
"
6	1.0	0.876653	0.407659	"animals = input('What are your favourite animals? ')
if animals == 'Quokkas':
    print('Quokkas are the best!')
print(f'I agree, {animals} are great animals.')
"
7	5.0	0.611764	0.847813	"input('What are your favourite animals?')
print('Quokkas are the best!')
"
8	1.0	0.665497	0.99769	"input('What are your favourite animals? ')
print('Quokkas are the best!')
print('I agree, Koalas are great animals.')
"
9	1.0	0.714276	0.765656	"input('What are your favourite animals? ')
if animals == 'Quokkas':
    print('Quokkas are the best!')
print('I agree, Koalas are great animals.')
"
10	2.0	0.778177	0.428875	"animals = input('What are your favourite animals? ')
if animals == 'Quokkas':
    print('Quokkas are the best!')
print('I agree, Koalas are great animals.')
"
11	5.0	0.821145	0.245713	"animals = input('What are your favourite animals? ')
if animals == 'Quokkas':
    print('Quokkas are the best!')
else:
    print('I agree, Koalas are great animals.')
"
12	2.0	0.444297	0.138948	"animals = input('What are your favourite animals?')
"
13	3.0	0.997112	-0.122418	"animals = input('What are your favourite animals? ')
if animals != 'Quokkas':
    print(f'I agree, {animals} are great animals.')
else:
    print(f'{animals} are the best')
"
14	2.0	0.881619	0.201604	"animals = input('What are your favourite animals? ')
if animals == 'Quokkas':
    print('Quokkas are the best!')
if animals == 'Koalas':
    print('Koalas are the best!')
"
15	1.0	0.99918	0.107273	"animals = input('What are your favourite animals? ')
if animals == 'Quokkas':
    print('Quokkas are the best!')
if animals == 'Koalas':
    print(f'I agree, {animals} are great animals.')
"
16	1.0	0.912179	0.27201	"animals = input('What are your favourite animals? ')
if animals == 'Koalas':
    print('I agree, Koalas are great animals.')
if animals == 'Echidnas':
    print('I agree, Echidnas are great animals.')
else:
    print('Quokkas are the best!')
"
17	1.0	0.73415	0.288822	"animals = input('What are your favourite animals? ')
if animals == 'Koalas':
    print('I agree, Koalas are great animals.')
elif animals == 'Echidnas':
    print('I agree, Echidnas are great animals.')
else:
    print('Quokkas are the best!')
"
18	2.0	0.509801	0.927955	"input('What are your favourite animals? ')
print(f'{input} are the best!')
"
19	1.0	0.58455	0.491723	"animals = input('What are your favourite animals? ')
print(f'{animals} are the best!')
"
20	2.0	0.901792	0.337555	"animals = input('What are your favourite animals? ')
if animals == 'Koalas':
    print(f'I agree. {animals} are great animals!')
print(f'{animals} are the best!')
"
21	1.0	1.01953	-0.0930224	"animals = input('What are your favourite animals? ')
if animals == 'Koalas':
    print(f'I agree, {animals} are great animals.')
else:
    print(f'{animals} are the best!')
"
22	1.0	0.8925	0.471583	"print('What are your favourite animals? ')
if input == 'Quokkas':
    print('Quokkas are the best!')
else:
    print(f'I agree, {input} are great animals.')
"
23	1.0	0.904299	0.424788	"print('What are your favourite animals? ')
animals = input
if animals == 'Quokkas':
    print('Quokkas are the best!')
else:
    print(f'I agree, {animals} are great animals.')
"
24	1.0	0.955138	0.466791	"print('What are your favourite animals? ')
animals = input()
if animals == 'Quokkas':
    print('Quokkas are the best!')
else:
    print(f'I agree, {animals} are great animals.')
"


==> pca_traces.csv <==
i	j	x	y	u	v	trace_index
0	0	0	0	0	0	0
0	1	0	0	0.469296	0.575221	0
1	2	0.469296	0.575221	0.172646	-0.0824746	0
2	3	0.641942	0.492747	0.165877	-0.334548	0
3	4	0.807819	0.158199	0.192181	-0.158199	0
0	0	0	0	0	0	1
0	1	0	0	0.469296	0.575221	1
1	1	0.469296	0.575221	0	0	1
1	5	0.469296	0.575221	0.219436	-0.129734	1
5	6	0.688732	0.445487	0.187921	-0.0378282	1
6	4	0.876653	0.407659	0.123347	-0.407659	1
0	0	0	0	0	0	2
0	1	0	0	0.469296	0.575221	2
1	7	0.469296	0.575221	0.142468	0.272591	2
7	7	0.611764	0.847813	0	0	2
7	8	0.611764	0.847813	0.0537328	0.149877	2
8	9	0.665497	0.99769	0.0487797	-0.232034	2
9	10	0.714276	0.765656	0.0639002	-0.336782	2
10	11	0.778177	0.428875	0.0429687	-0.183162	2
11	11	0.821145	0.245713	0	0	2
11	11	0.821145	0.245713	0	0	2
11	4	0.821145	0.245713	0.178855	-0.245713	2
0	0	0	0	0	0	3
0	12	0	0	0.444297	0.138948	3
12	12	0.444297	0.138948	0	0	3
12	2	0.444297	0.138948	0.197645	0.353799	3
2	2	0.641942	0.492747	0	0	3
2	5	0.641942	0.492747	0.0467899	-0.0472594	3
5	13	0.688732	0.445487	0.30838	-0.567906	3
13	13	0.997112	-0.122418	0	0	3
0	0	0	0	0	0	4
0	1	0	0	0.469296	0.575221	4
1	1	0.469296	0.575221	0	0	4
1	7	0.469296	0.575221	0.142468	0.272591	4
7	14	0.611764	0.847813	0.269855	-0.646209	4
14	14	0.881619	0.201604	0	0	4
14	15	0.881619	0.201604	0.117561	-0.0943307	4
15	4	0.99918	0.107273	0.000820154	-0.107273	4
0	0	0	0	0	0	5
0	1	0	0	0.469296	0.575221	5
1	1	0.469296	0.575221	0	0	5
1	1	0.469296	0.575221	0	0	5
1	7	0.469296	0.575221	0.142468	0.272591	5
7	2	0.611764	0.847813	0.0301786	-0.355066	5
2	11	0.641942	0.492747	0.179203	-0.247034	5
11	16	0.821145	0.245713	0.0910341	0.0262979	5
16	17	0.912179	0.27201	-0.178029	0.0168111	5
0	0	0	0	0	0	6
0	7	0	0	0.611764	0.847813	6
7	18	0.611764	0.847813	-0.101962	0.080142	6
18	18	0.509801	0.927955	0	0	6
18	19	0.509801	0.927955	0.0747487	-0.436232	6
19	20	0.58455	0.491723	0.317242	-0.154168	6
20	20	0.901792	0.337555	0	0	6
20	21	0.901792	0.337555	0.117737	-0.430577	6
21	13	1.01953	-0.0930224	-0.0224167	-0.0293959	6
0	0	0	0	0	0	7
0	10	0	0	0.778177	0.428875	7
10	11	0.778177	0.428875	0.0429687	-0.183162	7
11	4	0.821145	0.245713	0.178855	-0.245713	7
0	0	0	0	0	0	8
0	4	0	0	1	-3.43881e-16	8
0	0	0	0	0	0	9
0	22	0	0	0.8925	0.471583	9
22	23	0.8925	0.471583	0.0117989	-0.0467944	9
23	24	0.904299	0.424788	0.050839	0.0420026	9
24	4	0.955138	0.466791	0.0448619	-0.466791	9


==> predict_times.csv <==
num_students	baseline_mean	1nn_mean	chf_mean	linear_mean	subtree_mean	baseline_std	1nn_std	chf_std	linear_std	subtree_std
10	0	0.0650387	1.15287	0.240813	0.868067	0	0.0922869	1.49109	0.259615	1.01746
20	0	0.102781	1.54244	0.243522	0.927548	0	0.147905	1.8474	0.261452	1.02596
30	0	0.133116	1.76203	0.240685	0.96086	0	0.192505	2.06296	0.25386	1.09456
50	0	0.186255	2.1256	0.244056	0.985577	0	0.264798	2.50779	0.264125	1.14511
100	0	0.285376	2.55479	0.245485	1.0308	0	0.397146	3.0234	0.261268	1.1761
200	0	0.432995	3.20234	0.244713	1.11124	0	0.587183	3.78722	0.258475	1.25631
500	0	0.74305	4.34939	0.243442	1.23739	0	1.01156	5.17339	0.25782	1.41462


==> predict_times_2019.csv <==
num_students	baseline_mean	1nn_mean	chf_mean	linear_mean	subtree_mean	baseline_std	1nn_std	chf_std	linear_std	subtree_std
10	0	0.0823782	1.13433	0.280059	0.933933	0	0.181827	2.58156	0.32715	1.58059
20	0	0.125536	1.42711	0.277868	1.05723	0	0.272684	2.98798	0.310558	1.88929
30	0	0.162329	1.70085	0.277836	1.14225	0	0.356243	3.71082	0.307137	2.19442
50	0	0.227565	1.98318	0.280968	1.25451	0	0.525805	4.26593	0.313698	2.46817
100	0	0.343736	2.46618	0.281159	1.32307	0	0.784556	5.09136	0.316721	2.58889
200	0	0.512326	3.03607	0.281158	1.43394	0	1.14968	5.80142	0.314589	2.78481
500	0	0.851	4.08699	0.279548	1.5874	0	1.94096	7.48468	0.308677	3.2354


==> prediction_error_fraction_linear.csv <==
problem_index	num_student_index	fraction
1	1	2.52618
1	2	2.33713
1	3	2.33713
1	4	2.33713
1	5	2.33713
1	6	4.30089
1	7	4.17003
2	1	1.6166
2	2	2.36182
2	3	3.01013
2	4	2.10268
2	5	1.79545
2	6	1.77756
2	7	1.79102
3	1	0.235869
3	2	0.228098
3	3	0.191215
3	4	0.216925
3	5	0.215675
3	6	0.200645
3	7	0.209463
4	1	0.770801
4	2	0.727401
4	3	0.738894
4	4	0.73113
4	5	0.599617
4	6	0.544031
4	7	0.492545
5	1	0.642751
5	2	0.638567
5	3	0.653602
5	4	0.704605
5	5	0.617699
5	6	0.575791
5	7	0.548117
6	1	1.53651
6	2	1.68103
6	3	1.57038
6	4	1.42304
6	5	1.40844
6	6	1.38242
6	7	1.19193
7	1	1.16594
7	2	1.21453
7	3	1.14724
7	4	1.21275
7	5	1.15198
7	6	1.14797
7	7	1.08322
8	1	0.650455
8	2	0.669348
8	3	0.70375
8	4	0.685915
8	5	0.670655
8	6	0.655002
8	7	0.594625
9	1	0.883067
9	2	0.467796
9	3	0.741706
9	4	0.860381
9	5	0.853265
9	6	1.05442
9	7	0.867089
10	1	1.41689
10	2	1.8142
10	3	1.9609
10	4	2.04778
10	5	1.85981
10	6	2.10685
10	7	1.88289
11	1	1.15937
11	2	1.31641
11	3	1.21631
11	4	1.13344
11	5	1.05088
11	6	0.899209
11	7	0.851757
12	1	0.726441
12	2	0.691421
12	3	0.677125
12	4	0.710521
12	5	0.703809
12	6	0.720375
12	7	0.733474
13	1	1.67735
13	2	1.67735
13	3	1.66409
13	4	1.72657
13	5	1.72534
13	6	1.70141
13	7	1.80545
14	1	1.05614
14	2	1.1844
14	3	1.05566
14	4	0.861374
14	5	0.838551
14	6	0.694098
14	7	0.686278
15	1	0.976548
15	2	0.932227
15	3	0.870773
15	4	0.900003
15	5	0.838367
15	6	0.818744
15	7	0.718091
16	1	1.63284
16	2	1.68257
16	3	1.82982
16	4	1.99136
16	5	2.015
16	6	2.08541
16	7	2.10213
17	1	0.783323
17	2	0.997534
17	3	0.880091
17	4	0.979934
17	5	0.984029
17	6	0.971516
17	7	0.872896
18	1	0.215715
18	2	0.221513
18	3	0.120184
18	4	0.127916
18	5	0.159966
18	6	0.115101
18	7	0.103391
19	1	0.659343
19	2	0.648461
19	3	0.650428
19	4	0.650215
19	5	0.656906
19	6	0.724156
19	7	0.721607
20	1	0.945002
20	2	1.492
20	3	1.51728
20	4	1.51511
20	5	1.53694
20	6	1.55032
20	7	1.75972
21	1	1.52281
21	2	1.60746
21	3	1.6085
21	4	1.62825
21	5	1.73089
21	6	1.71324
21	7	1.88603
22	1	0.428925
22	2	0.42351
22	3	0.45489
22	4	0.815683
22	5	0.811573
22	6	0.790216
22	7	0.770131
23	1	2.51084
23	2	2.52916
23	3	2.48825
23	4	2.51731
23	5	2.29749
23	6	2.29317
23	7	2.39384
24	1	1.40696
24	2	1.58176
24	3	1.54565
24	4	1.51842
24	5	1.46192
24	6	1.54979
24	7	1.57827
25	1	1.45779
25	2	1.25918
25	3	1.25918
25	4	1.25918
25	5	1.25918
25	6	1.25918
25	7	1.34825
26	1	0
26	2	0
26	3	0
26	4	0
26	5	0
26	6	0
26	7	0


==> prediction_error_fraction_linear_2019.csv <==
problem_index	num_student_index	fraction
1	1	1
1	2	1
1	3	1
1	4	1
1	5	1
1	6	1
1	7	1
2	1	1
2	2	0.715212
2	3	0.715212
2	4	0.715212
2	5	0.715212
2	6	0.715212
2	7	0.430424
3	1	10.2585
3	2	10.2585
3	3	10.2585
3	4	10.2585
3	5	10.571
3	6	10.6157
3	7	10.6667
4	1	1000
4	2	1000
4	3	1000
4	4	5.28316
4	5	2.47551
4	6	2.47551
4	7	2.47551
5	1	1.37163
5	2	1.09288
5	3	1.15889
5	4	1.17249
5	5	1.16237
5	6	1.17077
5	7	1.15881
6	1	1.62822
6	2	1.23166
6	3	1.02772
6	4	0.91281
6	5	0.873113
6	6	0.856293
6	7	0.85659
7	1	1.21269
7	2	1.58179
7	3	1.38782
7	4	1.12939
7	5	1.03208
7	6	1.00345
7	7	0.950745
8	1	2.76475
8	2	2.97148
8	3	3.14005
8	4	3.09654
8	5	2.81983
8	6	2.73491
8	7	2.94777
9	1	1.06697
9	2	1.14174
9	3	1.31119
9	4	1.30817
9	5	1.20092
9	6	1.13333
9	7	1.19933
10	1	1.36775
10	2	1.62708
10	3	1.64518
10	4	1.61059
10	5	1.48122
10	6	1.46516
10	7	1.37317
11	1	1.68871
11	2	1.68644
11	3	1.62805
11	4	1.23333
11	5	1.23969
11	6	1.54257
11	7	1.52431
12	1	3.59106
12	2	3.54456
12	3	3.53835
12	4	2.58903
12	5	2.63742
12	6	2.18334
12	7	2.21898
13	1	1.41866
13	2	1.16818
13	3	1.20292
13	4	1.14768
13	5	1.06343
13	6	1.05754
13	7	1.03569
14	1	1.88808
14	2	1.81058
14	3	1.74754
14	4	1.56222
14	5	1.41745
14	6	1.40982
14	7	1.29414
15	1	0.463784
15	2	0.357156
15	3	0.225201
15	4	0.248617
15	5	0.457658
15	6	0.498288
15	7	0.613231
16	1	1.35501
16	2	1.35501
16	3	1.37309
16	4	1.36405
16	5	1.31365
16	6	1.28388
16	7	1.23199
17	1	0.838393
17	2	0.841744
17	3	0.819058
17	4	0.777989
17	5	0.778675
17	6	0.761297
17	7	0.73235
18	1	1.31205
18	2	1.3177
18	3	1.30473
18	4	1.35475
18	5	1.43939
18	6	1.41744
18	7	1.39756
19	1	0.853597
19	2	0.729271
19	3	0.772551
19	4	0.765794
19	5	0.781761
19	6	0.713022
19	7	0.712326
20	1	2.2596
20	2	2.38114
20	3	2.582
20	4	2.56783
20	5	2.59041
20	6	2.74659
20	7	2.7629
21	1	5.52922
21	2	5.52369
21	3	5.52784
21	4	5.52369
21	5	5.52369
21	6	5.48989
21	7	5.51895
22	1	1.23301
22	2	1.30159
22	3	1.2516
22	4	1.30041
22	5	1.15562
22	6	1.14329
22	7	1.12734
23	1	2.68629
23	2	2.68629
23	3	2.68629
23	4	2.68629
23	5	2.62807
23	6	2.60996
23	7	2.6643
24	1	1.57623
24	2	1.58443
24	3	1.57787
24	4	1.93501
24	5	1.93501
24	6	1.9191
24	7	1.9191


==> prediction_errors_30_students.csv <==
baseline_mean	1nn_mean	chf_mean	linear_mean	subtree_mean	baseline_std	1nn_std	chf_std	linear_std	subtree_std
0.00728759	0.0357937	0.00679538	0.0170321	0.00679538	0.0150457	0.0884291	0.0141913	0.0356365	0.0141913
0.171503	0.62823	0.423163	0.516245	0.379007	0.486313	0.558157	0.53865	0.597604	0.538176
1.16945	0.320291	0.419225	0.223617	1.02746	1.68207	0.517768	0.555671	0.379553	1.78458
1.26392	1.19598	1.05125	0.933903	1.51397	1.37597	1.17714	0.98624	0.914572	1.91873
4.06561	2.82117	2.48192	2.65729	2.52492	2.29123	1.08649	0.903449	1.25997	1.07605
2.51699	3.81982	3.10159	3.95263	4.54578	4.13596	4.36949	3.58924	4.915	6.47972
1.53595	1.70148	1.4832	1.7621	2.05973	3.02215	2.96719	2.75942	3.11629	4.01069
17.666	10.8064	11.0849	12.4325	13.474	14.1755	9.4645	7.11766	9.70696	9.79497
1.64696	0.897629	1.16279	1.22156	1.49213	3.70172	4.1452	4.25875	4.46154	4.76109
0.802974	1.0049	1.24036	1.57455	1.49349	1.11827	1.30236	1.71741	2.1542	2.19282
8.84977	7.43417	7.28563	10.764	10.7355	4.88942	4.60239	4.4545	8.23487	7.3013
34.569	27.9057	28.4628	23.4075	24.5573	54.2361	35.5539	51.1314	28.7696	27.7388
3.05173	6.72312	3.97501	5.07834	4.90953	6.59772	15.9249	9.46329	13.0912	12.2823
10.0273	6.27661	8.24447	10.5855	11.982	9.21684	7.08541	8.56372	12.409	15.0081
6.31991	6.11253	4.88931	5.5032	7.73188	7.6051	7.34528	6.52705	6.96031	10.8254
5.07866	11.2268	6.08408	9.29305	9.10048	10.6477	25.0852	11.9229	18.9131	19.6032
6.87553	5.74532	6.48581	6.05109	7.52843	7.07028	9.65278	7.77096	9.70948	11.4681
18.1102	1.68165	7.14203	2.17656	5.13873	24.6582	2.17673	10.8184	2.77486	9.47922
17.2094	10.5435	15.5061	11.1935	11.7996	59.8625	39.3966	57.2231	47.9047	45.2578
5.77502	9.00258	7.92482	8.76232	7.76293	9.98167	11.3444	9.6445	12.6742	11.4208
3.41003	9.86342	4.20024	5.48505	5.03721	9.96422	21.9437	10.6666	12.6706	11.4326
24.0362	39.5258	19.9942	10.9338	10.8787	44.164	123.904	40.2291	22.7493	21.6102
6.28767	17.2578	8.16389	15.6453	15.2936	10.7461	30.7524	13.4813	28.2355	27.8732
6.67935	12.5634	8.40825	10.3239	9.85912	16.5867	30.2379	18.7161	26.2641	25.2073
0.875	3.875	0.914286	1.10179	1.78929	3.2186	13.7189	3.22044	4.32718	6.35457
0	0	0	0	0	0	0	0	0	0


==> prediction_errors_30_students_2019.csv <==
baseline_mean	1nn_mean	chf_mean	linear_mean	subtree_mean	baseline_std	1nn_std	chf_std	linear_std	subtree_std
0.00487089	0	0.00487089	0.00487089	0.00487089	0.0225172	0	0.0225172	0.0225172	0.0225172
0.00900355	0.00190476	0.00643945	0.00643945	0.00643945	0.0208519	0.00830266	0.0166481	0.0166481	0.0166481
0.07	0.0721727	0.0944048	0.718095	0.180417	0.305123	0.177437	0.30636	0.855663	0.384484
0.000952381	0.0178272	0.000952381	4.85962	0.000952381	0.0137684	0.17193	0.0137684	7.68378	0.0137684
1.34292	0.548454	0.613065	1.5563	1.5518	1.49996	0.740638	1.08272	1.23976	1.92776
1.19966	0.556596	0.871618	1.23292	3.25342	1.40456	0.932191	1.39056	2.1124	11.5281
0.66388	0.485591	0.641353	0.921346	0.841439	2.06771	2.68249	2.06103	2.65083	2.01658
4.37965	4.19626	4.32837	13.7523	9.46657	3.84111	3.84249	3.55054	6.85884	11.3286
0.470855	0.495063	0.461271	0.617378	0.787132	0.975727	1.44871	1.14932	1.42703	2.80522
0.638778	0.795487	0.709704	1.05091	0.84401	0.679747	0.606183	0.606533	1.01194	0.902241
3.86991	5.9278	4.90141	6.30041	6.63699	5.30379	7.7491	6.47142	7.93866	7.852
1.84752	6.63914	2.83237	6.53717	4.25533	2.75817	9.34253	3.47942	6.93238	5.33222
5.8921	8.49045	7.27688	7.08773	6.63652	12.9058	17.6047	14.962	13.4151	12.5263
3.1587	3.69065	3.31191	5.51996	5.55954	3.44768	5.67989	4.01742	6.93521	8.08667
1.95886	0.169452	0.725287	0.441137	1.75607	3.36278	0.345188	1.33111	0.820444	4.46972
3.31944	0.997	1.7317	4.55789	3.20263	6.33478	1.82426	3.01774	6.53933	4.92565
9.90468	6.67939	9.13642	8.11251	8.21854	18.3945	13.6789	16.9897	13.3441	13.8013
9.2504	7.85077	10.9052	12.0693	10.4873	22.7159	15.682	25.0371	22.625	23.0845
8.97921	3.82207	5.68695	6.9369	7.82284	10.0567	6.23938	6.56552	9.54418	9.20048
6.1038	8.2488	7.47281	15.76	12.0511	0.941792	1.41533	0.936213	1.71053	2.94635
3.01136	0.609891	0.775871	16.6463	2.13549	1.14933	1.70533	0.857766	1.46145	2.14995
1.12258	0.881111	1.09471	1.40501	1.46597	3.40542	2.69293	3.32085	4.24699	4.4649
5.15333	0.15	3.78333	13.8433	6.31	6.73802	0.45	5.18226	11.6745	8.86165
1.69444	1.6	1.825	2.67361	2.1375	5.77135	5.68976	5.80145	8.70914	7.13726


==> progress_pca_example.csv <==
x0	x1	x2	y0	y1
1	-0.5	0.5	0	0
2	0.5	1	1	0
1.10404	-0.111607	0.797051	0.225421	0.280495
1.09816	-0.330024	0.541302	0.15937	0.104019
0.467243	0.196431	1.25184	0.279129	0.622821
0.554951	-0.443148	0.756814	-0.161142	0.217396
0.790243	-0.191414	0.972759	0.164068	0.428512
1.05282	0.412296	0.986064	0.423103	0.496257
0.647342	-0.595337	0.789672	-0.0418461	0.196146
1.23539	0.11945	1.26997	0.689313	0.380719
2.02044	0.577046	1.09249	0.989623	0.0390282
1.16994	0.343052	1.41506	0.671222	0.555425
1.16018	0.312504	1.17934	0.553573	0.421835
0.846513	0.228152	1.47935	0.382026	0.638466
1.33186	0.403678	1.14842	0.717592	0.437019
1.06404	0.21022	1.03121	0.62195	0.36134
2.13741	0.476837	0.938695	1.08289	0.0788009
1.49698	0.474351	1.08131	0.694095	0.366113
1.29053	0.529447	1.15532	0.758922	0.476194
1.2732	0.647706	1.20179	0.725454	0.328541
0.892758	-0.300302	0.701308	0.0680551	0.260724
0.674817	-0.0060624	1.17227	0.169026	0.496348
0.981887	-0.00753926	0.750591	0.249233	0.238738
1.55886	0.463545	1.16962	0.894247	0.239275
0.961067	0.169673	1.08852	0.4103	0.274298
1.00123	-0.298471	0.513898	0.0358346	0.0407922
0.746776	0.055804	1.07935	0.2902	0.496121


==> progress_pca_grid_example.csv <==
x0	x1	x2	y0	y1
1.5	-0.75	0	0	-0.5
1.4	-0.7	0.1	0	-0.4
1.3	-0.65	0.2	0	-0.3
1.2	-0.6	0.3	0	-0.2
1.1	-0.55	0.4	0	-0.1
1	-0.5	0.5	0	0
0.9	-0.45	0.6	0	0.1
0.8	-0.4	0.7	0	0.2
0.7	-0.35	0.8	0	0.3
0.6	-0.3	0.9	0	0.4
0.5	-0.25	1	0	0.5
1.6	-0.65	0.05	0.1	-0.5
1.5	-0.6	0.15	0.1	-0.4
1.4	-0.55	0.25	0.1	-0.3
1.3	-0.5	0.35	0.1	-0.2
1.2	-0.45	0.45	0.1	-0.1
1.1	-0.4	0.55	0.1	0
1	-0.35	0.65	0.1	0.1
0.9	-0.3	0.75	0.1	0.2
0.8	-0.25	0.85	0.1	0.3
0.7	-0.2	0.95	0.1	0.4
0.6	-0.15	1.05	0.1	0.5
1.7	-0.55	0.1	0.2	-0.5
1.6	-0.5	0.2	0.2	-0.4
1.5	-0.45	0.3	0.2	-0.3
1.4	-0.4	0.4	0.2	-0.2
1.3	-0.35	0.5	0.2	-0.1
1.2	-0.3	0.6	0.2	0
1.1	-0.25	0.7	0.2	0.1
1	-0.2	0.8	0.2	0.2
0.9	-0.15	0.9	0.2	0.3
0.8	-0.1	1	0.2	0.4
0.7	-0.05	1.1	0.2	0.5
1.8	-0.45	0.15	0.3	-0.5
1.7	-0.4	0.25	0.3	-0.4
1.6	-0.35	0.35	0.3	-0.3
1.5	-0.3	0.45	0.3	-0.2
1.4	-0.25	0.55	0.3	-0.1
1.3	-0.2	0.65	0.3	0
1.2	-0.15	0.75	0.3	0.1
1.1	-0.1	0.85	0.3	0.2
1	-0.05	0.95	0.3	0.3
0.9	0	1.05	0.3	0.4
0.8	0.05	1.15	0.3	0.5
1.9	-0.35	0.2	0.4	-0.5
1.8	-0.3	0.3	0.4	-0.4
1.7	-0.25	0.4	0.4	-0.3
1.6	-0.2	0.5	0.4	-0.2
1.5	-0.15	0.6	0.4	-0.1
1.4	-0.1	0.7	0.4	0
1.3	-0.05	0.8	0.4	0.1
1.2	0	0.9	0.4	0.2
1.1	0.05	1	0.4	0.3
1	0.1	1.1	0.4	0.4
0.9	0.15	1.2	0.4	0.5
2	-0.25	0.25	0.5	-0.5
1.9	-0.2	0.35	0.5	-0.4
1.8	-0.15	0.45	0.5	-0.3
1.7	-0.1	0.55	0.5	-0.2
1.6	-0.05	0.65	0.5	-0.1
1.5	0	0.75	0.5	0
1.4	0.05	0.85	0.5	0.1
1.3	0.1	0.95	0.5	0.2
1.2	0.15	1.05	0.5	0.3
1.1	0.2	1.15	0.5	0.4
1	0.25	1.25	0.5	0.5
2.1	-0.15	0.3	0.6	-0.5
2	-0.1	0.4	0.6	-0.4
1.9	-0.05	0.5	0.6	-0.3
1.8	0	0.6	0.6	-0.2
1.7	0.05	0.7	0.6	-0.1
1.6	0.1	0.8	0.6	0
1.5	0.15	0.9	0.6	0.1
1.4	0.2	1	0.6	0.2
1.3	0.25	1.1	0.6	0.3
1.2	0.3	1.2	0.6	0.4
1.1	0.35	1.3	0.6	0.5
2.2	-0.05	0.35	0.7	-0.5
2.1	0	0.45	0.7	-0.4
2	0.05	0.55	0.7	-0.3
1.9	0.1	0.65	0.7	-0.2
1.8	0.15	0.75	0.7	-0.1
1.7	0.2	0.85	0.7	0
1.6	0.25	0.95	0.7	0.1
1.5	0.3	1.05	0.7	0.2
1.4	0.35	1.15	0.7	0.3
1.3	0.4	1.25	0.7	0.4
1.2	0.45	1.35	0.7	0.5
2.3	0.05	0.4	0.8	-0.5
2.2	0.1	0.5	0.8	-0.4
2.1	0.15	0.6	0.8	-0.3
2	0.2	0.7	0.8	-0.2
1.9	0.25	0.8	0.8	-0.1
1.8	0.3	0.9	0.8	0
1.7	0.35	1	0.8	0.1
1.6	0.4	1.1	0.8	0.2
1.5	0.45	1.2	0.8	0.3
1.4	0.5	1.3	0.8	0.4
1.3	0.55	1.4	0.8	0.5
2.4	0.15	0.45	0.9	-0.5
2.3	0.2	0.55	0.9	-0.4
2.2	0.25	0.65	0.9	-0.3
2.1	0.3	0.75	0.9	-0.2
2	0.35	0.85	0.9	-0.1
1.9	0.4	0.95	0.9	0
1.8	0.45	1.05	0.9	0.1
1.7	0.5	1.15	0.9	0.2
1.6	0.55	1.25	0.9	0.3
1.5	0.6	1.35	0.9	0.4
1.4	0.65	1.45	0.9	0.5
2.5	0.25	0.5	1	-0.5
2.4	0.3	0.6	1	-0.4
2.3	0.35	0.7	1	-0.3
2.2	0.4	0.8	1	-0.2
2.1	0.45	0.9	1	-0.1
2	0.5	1	1	0
1.9	0.55	1.1	1	0.1
1.8	0.6	1.2	1	0.2
1.7	0.65	1.3	1	0.3
1.6	0.7	1.4	1	0.4
1.5	0.75	1.5	1	0.5


==> sklearn_overview.csv <==
method	vectors	distances	package
AffinityPropagation	1	1	cluster
AgglomerativeClustering	1	1	cluster
Birch	1	0	cluster
DBSCAN	1	1	cluster
FeatureAgglomeration	1	1	cluster
Kmeans	1	0	cluster
MiniBatchKMeans	1	0	cluster
MeanShift	1	0	cluster
OPTICS	1	1	cluster
SpectralClustering	1	1	cluster
SpectralBiclustering	1	0	cluster
SpectralCoclustering	1	0	cluster
DictionaryLearning	1	0	decomposition
FactorAnalysis	1	0	decomposition
FastICA	1	0	decomposition
IncrementalPCA	1	0	decomposition
KernelPCA	1	0.5	decomposition
LatentDirichletAllocation	1	0	decomposition
MiniBatchDictionaryLearning	1	0	decomposition
MiniBatchSparsePCA	1	0	decomposition
NMF	1	0	decomposition
PCA	1	0	decomposition
SparsePCA	1	0	decomposition
SparseCoder	1	0	decomposition
TruncatedSVD	1	0	decomposition
LinearDiscriminantAnalysis	1	0	decomposition
QuadraticDiscriminantAnalysis	1	0	decomposition
AdaBoostClassifier	1	0	ensemble
AdaBoostRegressor	1	0	ensemble
BaggingClassifier	1	1	ensemble
BaggingRegressor	1	1	ensemble
ExtraTreesClassifier	1	0	ensemble
ExtraTreesRegressor	1	0	ensemble
GradientBoostingClassifier	1	0	ensemble
GradientBoostingRegressor	1	0	ensemble
IsolationForest	1	0	ensemble
RandomForestClassifier	1	0	ensemble
RandomForestRegressor	1	0	ensemble
RandomTreesEmbedding	1	0	ensemble
StackingClassifier	1	1	ensemble
StackingRegressor	1	1	ensemble
VotingClassifier	1	1	ensemble
VotingRegressor	1	1	ensemble
HistGradientBoostingRegressor	1	0	ensemble
HistGradientBoostingClassifier	1	0	ensemble
GaussianProcessClassifier	1	0	gaussian_process
GaussianProcessRegressor	1	0	gaussian_process
KernelRidge	1	0.5	kernel_ridge
LogisticRegression	1	0	linear_model
LogisticRegressionCV	1	0	linear_model
PassiveAggressiveClassifier	1	0	linear_model
Perceptron	1	0	linear_model
RidgeClassifier	1	0	linear_model
RidgeClassifierCV	1	0	linear_model
SGDClassifier	1	0	linear_model
LinearRegression	1	0	linear_model
Ridge	1	0	linear_model
RidgeCV	1	0	linear_model
SGDRegressor	1	0	linear_model
ElasticNet	1	0	linear_model
ElasticNetCV	1	0	linear_model
Lars	1	0	linear_model
LarsCV	1	0	linear_model
Lasso	1	0	linear_model
LassoCV	1	0	linear_model
LassoLars	1	0	linear_model
LassoLarsCV	1	0	linear_model
LassoLarsIC	1	0	linear_model
OrthogonalMatchingPursuit	1	0	linear_model
OrthogonalMatchingPursuitCV	1	0	linear_model
ARDRegression	1	0	linear_model
BayesianRidge	1	0	linear_model
MultiTaskElasticNet	1	0	linear_model
MultiTaskElasticNetCV	1	0	linear_model
MultiTaskLasso	1	0	linear_model
MultiTaskLassoCV	1	0	linear_model
HuberRegressor	1	0	linear_model
RANSACRegressor	1	0	linear_model
TheilSenRegressor	1	0	linear_model
PoissonRegressor	1	0	linear_model
TweedieRegressor	1	0	linear_model
GammaRegressor	1	0	linear_model
Isomap	1	1	manifold
LocallyLinearEmbedding	1	0	manifold
MDS	1	1	manifold
SpectralEmbedding	1	1	manifold
TSNE	1	1	manifold
BayesianGaussianMixture	1	0	mixture
GaussianMixture	1	0	mixture
BernoulliNB	1	0	naive_bayes
CategoricalNB	1	0	naive_bayes
ComplementNB	1	0	naive_bayes
GaussianNB	1	0	naive_bayes
MultinomialNB	1	0	naive_bayes
BallTree	1	0	neighbors
KDTree	1	0	neighbors
KernelDensity	1	0	neighbors
KneighborsClassifier	1	1	neighbors
KneighborsRegressor	1	1	neighbors
KneighborsTransformer	1	1	neighbors
LocalOutlierFactor	1	1	neighbors
RadiusNeighborsClassifier	1	1	neighbors
RadiusNeighborsRegressor	1	1	neighbors
RadiusNeighborsTransformer	1	1	neighbors
NearestCentroid	1	0	neighbors
NearestNeighbors	1	1	neighbors
NeighborhoodComponentsAnalysis	1	0	neighbors
BernoulliRBM	1	0	neural_network
MLPClassifier	1	0	neural_network
MLPRegressor	1	0	neural_network
GaussianRandomProjection	1	0	random_projection
SparseRandomProjection	1	0	random_projection
LinearSVC	1	0	svm
LinearSVR	1	0	svm
NuSVC	1	0.5	svm
NuSVR	1	0.5	svm
OneClassSVM	1	0.5	svm
SVC	1	0.5	svm
SVR	1	0.5	svm
LabelPropagation	1	0	semi_supervised
LabelSpreading	1	0	semi_supervised
SelfTrainingClassifier	1	0.5	semi_supervised
DecisionTreeClassifier	1	0	tree
DecisionTreeRegressor	1	0	tree
ExtraTreeClassifier	1	0	tree
ExtraTreeRegressor	1	0	tree


==> train_times_2019.csv <==
num_students	baseline_mean	1nn_mean	chf_mean	linear_mean	subtree_mean	baseline_std	1nn_std	chf_std	linear_std	subtree_std
10	0	0	0.13986	0.0228564	0.340748	0	0	0.0648916	0.0253142	0.417269
20	0	0	0.148722	0.0221262	0.504672	0	0	0.0751973	0.0222389	0.683379
30	0	0	0.15796	0.0224597	0.656558	0	0	0.0916699	0.0237047	0.955321
50	0	0	0.185488	0.0247538	0.95526	0	0	0.155613	0.0276383	1.62114
100	0	0	0.243109	0.0238138	1.50868	0	0	0.298437	0.0316421	2.8423
200	0	0	0.379786	0.0295882	2.50298	0	0	0.618658	0.0328385	5.31324
500	0	0	0.95395	0.0294042	7.93848	0	0	1.85237	0.0403379	26.6147

